Weighted Sum-Rate Maximization With Causal Inference for Latent Interference Estimation

The paper investigates the weighted sum-rate maximization (WSRM) problem with latent interfering sources outside the known network, whose power allocation policy is hidden from and uncontrollable to optimization. The paper extends the famous alternate optimization algorithm weighted minimum mean square error (WMMSE) [1] under a causal inference framework to tackle with WSRM. Specifically, with the possibility of power policy shifting in the hidden network, computing an iterating direction based only on the observed interference inherently implies that counterfactual is ignored in decision making. A method called synthetic control (SC) is used to estimate the counterfactual. For any link in the known network, SC constructs a convex combination of the interference on other links and uses it as an estimate for the counterfactual. Power iteration in the proposed SC-WMMSE is performed taking into account both the observed interference and its counterfactual. SC-WMMSE requires no more information than the original WMMSE in the optimization stage. To our best knowledge, this is the first paper explores the potential of SC in assisting mathematical optimization in addressing classic wireless optimization problems. Numerical results suggest the superiority of the SC-WMMSE over the original in both convergence and objective.

==> fig1-1.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	142.8165433906515	142.59380152348078	142.60096508226115	3.7394465265249215	3.7030199308902754	3.7119153956153728
1	147.37729106306872	145.70457845587276	146.06223994894768	3.6625198083189483	3.714291583065562	4.090813311066706
2	152.89140516697316	150.92056286583215	149.5463966317571	4.107835668934307	4.1520575110186835	4.7049517838116035
3	156.74194123109046	154.3186457424684	153.2239381321329	4.4660215595019	4.470563593137226	4.9920782698140584
4	159.9922635676849	157.152969501522	156.14435399853485	4.675821570063439	4.651790359689571	5.397442670251235
5	162.94571505015656	159.59993810375474	157.69313791586168	4.852726461380747	4.789419261411707	5.834574735121412
6	165.7113288645148	161.9970279812452	160.7263348113858	5.011061816309874	4.912804884620271	5.890339398216228
7	168.28080292612125	164.27496215457177	163.50445019557844	5.13154510899867	5.030262617733576	5.9211634262931945
8	170.73742078201468	166.49787616275233	163.43443658993203	5.2597277699682445	5.149975324832589	6.305609811993463
9	173.0106946990333	168.61702702468153	163.15398972010627	5.383836934436851	5.261063264875835	6.874118500813962
10	175.14225206415875	170.6511574977594	162.86119035286293	5.50859344911954	5.367078174321524	7.143727622481961
11	177.15427587849683	172.60793910734876	165.26138806605658	5.639028003309689	5.468547722639284	7.051470202651211
12	179.07589068730215	174.49212644868453	166.1244940726002	5.773119608978255	5.566188435581524	7.5500550382715454
13	180.923253387377	176.30907817982535	168.20649161370835	5.905639851731295	5.660162961175592	7.437128932361517
14	182.71596718837958	178.06537227267	169.50897936516128	6.034523908443604	5.750526214797225	7.384588746263423
15	184.4559307305666	179.76515254873465	171.97432252689214	6.1580490568352495	5.837542191908086	7.372085093250317
16	186.14455657332257	181.4121172830989	172.3770573397075	6.275970361627079	5.921446216261115	7.390449160773326
17	187.78123943175814	183.00958637475222	173.86489848422184	6.389247783399775	6.0024489638702985	7.668659880985233
18	189.3627452025202	184.56055527115578	176.12374942948728	6.496523392839765	6.080739827959285	7.654879091865049
19	190.89902493862712	186.06751862520363	177.3684817806799	6.598596345398924	6.156579285928985	8.307715296779962
20	192.39465983690738	187.53290785315687	179.08488840092633	6.695989714955019	6.230131453654238	8.16334435383198
21	193.84850574204987	188.9591886335105	183.1297076867837	6.789035267757994	6.301428865456722	9.038752815565072
22	195.26360035316048	190.3484830831256	185.2376537050914	6.878234624655009	6.370602588742288	11.194861379052547
23	196.642826382143	191.70270744872946	185.24190248926868	6.964082223648503	6.437768840849469	10.183353480526241
24	197.9875998796425	193.0236125849935	187.5666194941316	7.046981003967817	6.50303570134431	10.69333907885296
25	199.29914309776953	194.3128163672031	189.68171098591264	7.127283828877367	6.566502594786783	10.658020130437578
26	200.57862184201196	195.5716753219043	189.99524482925924	7.205294289084197	6.628237706906936	11.128758077233588
27	201.82717628593417	196.8015429352549	191.85757858920624	7.281273732630255	6.6883482119778765	11.068179954630489
28	203.04578608299974	198.0038037814751	193.84739077052967	7.3554154548244295	6.746925356906244	11.209199325163421
29	204.23485709011885	199.17976734292276	193.95327319046754	7.427818812536988	6.804031158076216	11.444017807781785
30	205.39607761709757	200.33048891734663	194.59997258227813	7.498721373698401	6.859718038047278	11.474883418719191
31	206.5305236360572	201.45694723108022	196.5067436650713	7.568219491564478	6.914033019534861	11.412012497604108
32	207.63911535705583	202.5600887211141	198.14826562998942	7.636415549288025	6.967016302221933	11.364699311135814
33	208.72240231350307	203.64096101995148	198.5374100650003	7.703468259569278	7.018756429156321	11.57042438740651
34	209.78177146191575	204.7004125815981	198.77254945879676	7.769331055533277	7.069329546512986	11.74586476321375
35	210.81808145533446	205.73893991746124	200.45752792047082	7.834042141196805	7.118769355751048	11.662869570687485
36	211.83170052127204	206.75766309297592	200.93290662191959	7.897720801061124	7.1671090400581825	11.779798151035601
37	212.82361280073775	207.75737216379108	202.21999384043377	7.960277112848036	7.21441226954417	11.675549943325093
38	213.79481062415667	208.738767406446	205.2477399516288	8.021734604107882	7.260723669918415	13.084552848543384
39	214.74608918719971	209.7024984229989	205.3573301071966	8.082116519938296	7.306081080370276	12.615527797441207
40	215.67810416514843	210.649047259637	206.2456779674139	8.141437470404139	7.350521884291757	12.688597116998585
41	216.59141951903695	211.57898732257254	207.21953731469065	8.199706291143851	7.394079922397553	12.793438048036396
42	217.48662760875527	212.49301392662423	208.806636287194	8.256883944989623	7.436784063835765	12.798453765084306
43	218.3639547189843	213.39151610623338	211.08640686451557	8.312864471621701	7.478618126411506	14.091153989354268
44	219.22345282789848	214.27513256644198	208.82232659443426	8.368096554893349	7.519658383943284	13.67811279555742
45	220.06448556107742	215.1443078627052	209.86533793136124	8.42288548999386	7.559934546198421	13.740704167115537
46	220.8898438343723	215.99951103728677	211.3536781446801	8.476648345607193	7.599471215009806	13.65276213578871
47	221.69834047789175	216.841186877166	212.05388476204257	8.52982931858564	7.638292003466147	13.655520650710013
48	222.49210802731886	217.66974655941104	212.47989046440517	8.582000879038462	7.676420424474906	13.855323086775202
49	223.2715342203384	218.48558258372478	211.10749749853883	8.63318595302442	7.713878880986112	14.12852074664441
50	224.03695465806447	219.28906990261714	212.1409427895964	8.68341794182537	7.750688735346358	13.980274706136054
51	224.78742282043305	220.08056696624672	212.7469864251652	8.732708272268193	7.786870373219511	13.861961098539695
52	225.52360100761615	220.86041668965024	213.79752166674476	8.781102991744183	7.822443262582255	13.767499027537195
53	226.24660369921185	221.62894734926587	213.7160412437402	8.828660215046531	7.857426008247443	13.833611845491664
54	226.95669338244304	222.38647341494078	214.15217806781843	8.875424915766706	7.891836402319824	14.661690293598161
55	227.65400663622898	223.13329632298246	213.66369036378381	8.921426889547156	7.9256914709466315	14.126147242197096
56	228.33868116849854	223.8697051952569	215.34768028699997	8.966702191348855	7.959007517687752	13.905183330837609
57	229.01104639242968	224.59597750884123	216.64874059961667	9.01132856674953	7.99180016379778	13.774612969995976
58	229.6714371008481	225.31232304980912	218.11504394401646	9.055373063571757	8.024078120571362	14.08190135139089
59	230.32005612494794	226.01886719884374	219.24536492264207	9.098893889209748	8.05588488672949	14.555984985199649
60	230.9570950850428	226.7159681127849	222.65809409543527	9.141950722426845	8.087228576205659	16.301631922606017
61	231.58273284648826	227.40393798452516	220.91003924082435	9.184604110705763	8.11810514541087	16.938348191095823
62	232.17453068559396	228.08299123517673	220.10977426773113	9.23636563130872	8.148530435766359	17.22721285150474
63	232.81208521868922	228.75335590284652	220.9639092427204	9.264058657078422	8.178514676491332	17.314243188314794
64	233.4642363332501	229.41524833466673	220.75406182583288	9.280917195369584	8.20806846794608	16.974832124476485
65	234.10248414483328	230.06887220206372	222.14371725361346	9.299060613736355	8.237203132832004	16.82834630717651
66	234.72591015520075	230.71442389382833	223.41502408165073	9.318847157109294	8.265929570946307	16.695444847010332
67	235.33579628526243	231.35197556870392	223.650737603769	9.339749287757368	8.294303866057476	16.66285450044132
68	235.9329233662502	231.98167476648433	225.06062353812646	9.361538238348771	8.322346398152332	16.54429124727993
69	236.51538959588453	232.60384781192042	226.1201425373618	9.385132679543974	8.350009273192802	16.443585339036993
70	237.08742258235335	233.21867468358428	225.2970847125565	9.409402917553075	8.377301354429983	16.678655303146037
71	237.65104193539278	233.8263199867681	226.15569803276608	9.434301478809457	8.404231776977944	16.603429381353326
72	238.20763682496957	234.42694284978978	228.28458292933868	9.459796608539243	8.430809356351581	16.356282061300345
73	238.75705115445763	235.02069716675578	227.93379940608315	9.485871579533885	8.45704260280033	16.194398080635413
74	239.29869038729368	235.6077318269407	227.52336643017745	9.512524089493962	8.482939734847399	16.525689690467946
75	239.8319777792511	236.18818600213578	229.64685131793664	9.539760393422188	8.508507390571776	16.341167377885746
76	240.33765277783522	236.76204155289076	231.17259656009534	9.570901310119746	8.533814280014152	16.165099990086624
77	240.8679339268575	237.32952680580755	231.07479795187916	9.596992423691503	8.558834942526042	16.179875820308943
78	241.44793583209693	237.89084498053396	231.14778194013834	9.613125626603992	8.583548559097135	16.97232247116295
79	242.0171853389745	238.44612289875997	232.80729011228948	9.630367081506924	8.607962096735529	16.732521139652388
80	242.57679607749637	238.99548352029407	233.67697046228616	9.648488440577964	8.632082297079862	16.67930638848584
81	243.09011136327652	239.53904609999853	234.87201736372003	9.665705336557325	8.655915685742219	16.609188683534953
82	243.70235763844178	240.0769263368258	235.59187509169465	9.688466653847474	8.679468581193552	16.805150537515445
83	244.32934713302703	240.60923651543908	237.78286111220532	9.713075259202803	8.702747103221267	17.477327438416214
84	244.9440064182297	241.13608564086724	237.38281098632982	9.73826751542166	8.725757180986877	17.659959078557637
85	245.54746708880265	241.65757956661508	238.72775828586657	9.763884183059192	8.748504560710016	17.529944718225128
86	246.1405954404594	242.1738211166222	237.99722188228316	9.789809268290872	8.770994813003291	17.73010946409028
87	246.72407579823587	242.68491020143875	239.22136918960297	9.815955604998775	8.793233339881446	17.61509191922086
88	247.30009153630712	243.19094392896505	239.68347298710052	9.84209336554441	8.815225381466933	17.766179352619094
89	247.86814308534494	243.6920153857066	238.9107220990869	9.868287044708676	8.836975967001	17.70065081855525
90	248.42787802905187	244.18821165894846	238.3929623568323	9.894570400832373	8.858489836174009	17.56724400062554
91	248.97963608942086	244.67962754188338	238.3848641873051	9.920907044817325	8.87977201186913	17.544746299858346
92	249.52359913020376	245.16634995031407	243.03806948979556	9.947280443087914	8.900827149045702	19.42260890840679
93	250.05968403160708	245.64846328650322	244.72063676929352	9.973705440090685	8.921659733715423	19.684069898186998
94	250.58828421823077	246.1260128827262	245.28545929980584	10.000144418897879	8.942270502542835	19.78610103048224
95	251.10990207304405	246.59909037912283	245.40403074376528	10.026548858552406	8.962664899637431	19.75308242598376
96	251.62445865045655	247.06779913182723	244.94508312906032	10.052936808519588	8.982849589161642	19.73644500729307
97	252.13226427810133	247.53221527338388	245.08841749084613	10.079283446779803	9.002828617392092	19.601335010831548
98	252.63337006503957	247.99241300607682	245.35683265303513	10.105578812839694	9.022605923608513	19.640888084083578
99	253.12883369520682	248.44846467143674	246.52985972827844	10.132286898111857	9.042185344869479	19.573483058704984
100	253.6194371723611	248.90044081752183	243.55986676435026	10.159194280416804	9.06157062077104	20.228326432366114
101	254.10394738394155	249.34841026425138	248.25655308400445	10.186032078248113	9.080765398230403	19.854826438475314
102	254.58250386760002	249.79244016709882	248.47556609193424	10.212797700618337	9.099773236345625	19.96021391461708
103	255.05524057674037	250.23259607948867	249.03987237587512	10.239489833650293	9.118597611393026	20.077362408854054
104	255.52228694197848	250.6689420142954	250.273628903915	10.266108246024373	9.137241922039346	19.97798349569514
105	255.9837687650523	251.1015405049134	250.53555166290468	10.292653611911497	9.155709494864968	20.059635399640236
106	256.4398089681691	251.53045266646802	251.52331261517443	10.319127347868351	9.174003590321082	19.995412282404104
107	256.8905282165723	251.9557382578725	251.75608000293806	10.345531461429871	9.192127409279337	20.09202636955536
108	257.33545768118466	252.37745574562268	252.193020700222	10.37187609938657	9.210084100380572	20.293744433852055
109	257.77375036864316	252.7956623704777	253.19206729927487	10.398188231567698	9.227876768455607	20.1191859784546
110	258.22602097852234	253.21041421853343	254.60144402249415	10.424081978706814	9.245508484382292	20.82810266695026
111	258.67395199592295	253.62176629869631	253.90962934447975	10.449843820293676	9.262982296871241	20.251374516813136
112	259.11746053630765	254.02977262927158	253.19833932209053	10.475477343384595	9.280301246852742	19.95958025433194
113	259.5566019347818	254.43448633739948	253.19829067917152	10.500922682242635	9.297468385395797	19.818396445987965
114	259.99558699254527	254.83595977653462	252.0321854519644	10.523797735922287	9.314486796463257	20.262154869620716
115	260.45449808486444	255.23424466932127	252.56086679810295	10.532737630350415	9.33135962635461	20.189433795007
116	260.9084402610835	255.62939228640818	251.74953536053727	10.542202731690484	9.348090122500667	20.284690718187022
117	261.3575395828788	256.0214536765586	249.7572840131526	10.552150771519658	9.364681685499066	19.800848910521395
118	261.8019172616434	256.41047616096216	250.07552692032976	10.562544337398325	9.381137249781078	19.922433179886053
119	262.2416904462696	256.7964930410963	250.9131397577335	10.573350456737538	9.397457454286087	20.485401807770987
120	262.67697315650076	257.17957940622705	251.41793997735553	10.584540319170419	9.413650776136066	20.430384398373686
121	263.10775873150783	257.5597898213773	256.16795268860716	10.596124735670271	9.42972228733129	21.81404733068978
122	263.5342094041225	257.9371819039046	255.1591983683547	10.608067858753161	9.445678016692169	21.365354859367518
123	263.95651128485594	258.31181805363025	256.1246618886022	10.620331496177462	9.461525385747237	21.27732337951082
124	264.3720652103318	258.6837680319613	257.07058372239675	10.632036365766568	9.47727386266761	21.21233672834044
125	264.78293828360967	259.0531128123339	258.64383491510426	10.643779826033168	9.492935944212585	20.953458882191093
126	265.1901020064228	259.41995020535035	258.8562625494831	10.655829643926985	9.508528599409196	20.916193892382434
127	265.5937152981354	259.7844024417008	259.771736741488	10.668199911772904	9.524075233853448	20.85336117999537
128	265.99395057295953	260.1466238444372	260.0628114688873	10.680920969208337	9.539607723476394	20.780492817989597
129	266.3908540987484	260.5067808671953	261.0598656899362	10.694070861582592	9.55516484074539	20.721489510616767
130	266.78480582791894	260.86505428599634	261.89482758573496	10.70764611533524	9.570783971155128	20.670573337412158
131	267.1758324665209	261.22143607532576	262.14937887217593	10.721620413859931	9.586456404115825	20.20520868858527
132	267.56340378253014	261.57543843861885	262.75875587162506	10.735818937728334	9.602051215918527	20.492058444597706
133	267.9449766022349	261.9261445542832	262.87888329828854	10.749436355815382	9.617325016174432	20.411714798189166
134	268.32018264989426	262.2730856278166	263.476269907579	10.762133337970301	9.63214794715832	20.34702479164378
135	268.6910795949349	262.61665009057066	263.79512007604245	10.774584795565625	9.646612230460898	20.341151015421783
136	269.05826102673495	262.95738836338836	264.802370962973	10.786978690394221	9.660853209140274	20.279454082523216
137	269.4220847370089	263.2956136240018	265.6115571107129	10.799418921751556	9.67494533595376	20.237093254970194
138	269.78272219913623	263.63146555565874	265.03817670250237	10.811942473427528	9.68891834559023	20.470566195197936
139	270.1402657347774	263.96501054790474	266.20236767918914	10.824558410273402	9.702782953670425	20.318157814543248
140	270.49477890465556	264.29628986177624	266.23619967157777	10.837266199938977	9.716543628760371	20.461408190949907
141	270.84631488447076	264.6253346880988	267.1745503521054	10.850062367877761	9.730202064248932	20.349285813914502
142	271.19492012308365	264.9521678652902	266.5894081956457	10.862941668953505	9.74376069039956	20.104586197419785
143	271.5415350744791	265.27680047276226	267.1091672857177	10.87621437403549	9.757220532062561	19.92264390798244
144	271.8853747434889	265.5992854606409	267.2375891092444	10.889586474018474	9.770583616193349	19.97555935953869
145	272.22638724496755	265.91964944350605	267.9991841135107	10.903030177649049	9.783851204478232	19.943946809635847
146	272.56463858137863	266.23791852533293	268.7244248203058	10.916541761121605	9.797024526848666	19.914867446608113
147	272.9001759917224	266.5541183303086	271.6729020726666	10.930117762129056	9.810104787058494	20.34599701829438
148	273.2330025369984	266.86827402020805	270.6592498914822	10.943755309738277	9.823093164859124	20.6209167841114
149	273.56280398179524	267.18041030726437	271.48619137864824	10.957454837097986	9.835990817077473	20.541155795549933
150	273.8900191760483	267.49055146538785	269.39088147321513	10.971209428944194	9.848798878332795	19.963072980000625
151	274.214686160985	267.79872134065295	268.8773167073139	10.985016359025494	9.861518461626586	19.17226289010168
152	274.5368421216233	268.10494336135287	270.0727066243513	10.998873047140803	9.874150658881085	19.46692595164356
153	274.85652341473883	268.40924054772154	270.79149141950313	11.012777047705171	9.8866965414503	19.42564125175642
154	275.17376559535484	268.7116355213638	270.7609125494035	11.026726039300167	9.899157160611722	19.53405747665178
155	275.488603441878	269.0121124256939	271.46808430226633	11.04071781512598	9.911530358283569	19.487481400290957
156	275.8010709799847	269.31070571614396	270.84723276008793	11.05475027427762	9.923818223497253	19.61427045508214
157	276.1112015053508	269.60746215242136	271.6251750944328	11.0688214137748	9.936023872307306	19.586832871995586
158	276.4190276053095	269.9024028539227	272.34189385436605	11.082929321280622	9.948148280438055	19.561826065389923
159	276.72458117951453	270.1955267625828	272.1675125300126	11.097072168450767	9.96018678963852	19.62412981469477
160	277.0278934596767	270.4868240413533	272.85926062714765	11.11124820485929	9.97213251334381	19.59166211792081
161	277.3289950284403	270.7763636574925	273.52363342996176	11.125455752452577	9.983998884009333	19.55968145203186
162	277.6279158374554	271.0641686115178	273.26053384422926	11.13969320048661	9.99578776339912	19.77883129199443
163	277.92311700088175	271.35025832417284	273.3933966002298	11.153374001005293	10.00750004187596	19.693232374425822
164	278.2160442892949	271.63465189833926	272.037990881132	11.16702308466215	10.019136593872284	20.22066954276452
165	278.50700927011496	271.91736812594934	271.64662509023424	11.180751012953243	10.03069827823939	20.24412308485966
166	278.7959060096081	272.19842549471446	271.5167496739995	11.194505759367857	10.042185938586485	20.29018526987458
167	279.08240583467784	272.4778360745935	274.02929690042293	11.208301972630201	10.053600702603905	20.020673124754968
168	279.3667323743047	272.7555419945004	273.8821580879532	11.2221284697226	10.0649465576695	20.148144262130995
169	279.64905329287615	273.03157153263254	274.76942354415905	11.235972412523926	10.076212954587211	20.06132637090079
170	279.9294043692036	273.30601329614103	276.51758061809085	11.249833979826803	10.087408608073932	20.26981217290952
171	280.2078262301578	273.5788621968618	276.36870387348586	11.263714045825633	10.098542204737118	19.97181357960702
172	280.4843433653861	273.8501516532949	276.20176311652534	11.277611553004704	10.109608557617191	20.16181787434369
173	280.75897978949655	274.1198757056874	277.49620800506074	11.291525474443018	10.120599283835828	19.911829689749194
174	281.03153537503107	274.38798051451516	276.94703198976435	11.305466128236509	10.131497105891142	19.47263228147499
175	281.30222396333426	274.6544937924244	276.939031705838	11.319422916636048	10.142348334725343	19.7032258346413
176	281.5711017712967	274.919442391906	276.76828260611643	11.333393199952521	10.153151184197435	19.94222371086129
177	281.8381910204375	275.18291762047824	277.4816635434401	11.347376060376275	10.16388858325678	19.857405865082054
178	282.1035135125461	275.44493478951557	278.1361042057088	11.361370604407778	10.174561212337743	19.803254364547698
179	282.36709063972614	275.705508978963	278.7679156821491	11.375375961927968	10.18516974028594	19.752583279336655
180	282.62894339415044	275.96465504200575	279.37955650746323	11.389391285354527	10.195714824582824	19.70488345752833
181	282.8890923775416	276.22238760962523	278.8525183930597	11.403415748875783	10.206197111564206	19.784456480639385
182	283.14755781038946	276.4787210950411	279.48766951876763	11.417448547753398	10.216617236632203	19.729108940872667
183	283.4043595409186	276.7336696980461	279.46505894146975	11.431488897686767	10.22697582446145	19.812298267168252
184	283.65951705381514	276.9872474092341	282.0807228826383	11.445536034232056	10.23727348919933	20.84262430741573
185	283.9129440626767	277.2394680141264	280.43337830155986	11.459594639949461	10.247510834660416	21.044083332281705
186	284.1625819393005	277.4903450971987	288.03204330154136	11.473577378979586	10.25768845451557	23.232211787620695
187	284.4100281677218	277.739892045811	287.3841381669235	11.487534912146888	10.26780693247543	22.89194942538553
188	284.65591783362004	277.9881220540442	288.09660812723484	11.501497011425563	10.277866842468763	22.827990855255695
189	284.90026854788266	278.23504812644615	288.75260180310704	11.51546303677754	10.287868748815622	22.764335905315264
190	285.14309761016176	278.4806830816886	289.36703606691657	11.529432363962385	10.297813206395631	22.7017136486975
191	285.3844220160223	278.7250395561391	289.0967414367475	11.54340438424179	10.307700760811228	22.722330763500008
192	285.62418591427297	278.96813000734926	288.74939215615785	11.557379084657718	10.317531948546234	22.60232540293786
193	285.8626993635898	279.20996671746224	285.2888447189065	11.571215153417889	10.327307297119827	20.7954606923491
194	286.10013745374386	279.45056179654205	285.3550337264221	11.584940477697495	10.337027325235931	20.770607817963878
195	286.33612574122805	279.68990620812815	286.1511500226404	11.598670287796276	10.346685202725949	20.71609085921661
196	286.5706805003593	279.92798344722587	286.7400908742946	11.612403818391625	10.356271541584348	20.683993911398264
197	286.8038176685779	280.16485429392844	286.3257339314597	11.626140342133587	10.365804042031376	20.580016120973784
198	287.03555287385143	280.40053020286587	284.7968700351103	11.639879166420478	10.375283189385367	21.102575071793883
199	287.2665258911475	280.6350224721187	286.70066027216274	11.653647906303569	10.38470946082521	20.71053608069939
200	287.49763236551087	280.8683422461207	287.3039200965894	11.667602969133844	10.39408332551466	20.660843381170807
201	287.72748449522373	281.10050051849714	287.8849648819924	11.681600507528282	10.403405244722851	20.61712203516003
202	287.95570277867387	281.3315081348408	293.0304900038016	11.69567838112915	10.412675671940777	23.162407018779493
203	288.18214250505315	281.5613757954273	293.7240597624418	11.709885623238485	10.421895052994302	23.26315616320723
204	288.4073194840598	281.79011405787116	294.2237017280636	11.724085093173048	10.431063826153245	23.221176872921703
205	288.63133975676965	282.01773333972494	294.7107768422813	11.738269242179545	10.440182422236857	23.181082067250006
206	288.8558169533215	282.2442439210223	295.1865509029431	11.75233086357832	10.449251264715851	23.142644691538155
207	289.0802991787637	282.4696559467665	295.5324244336089	11.766364496728597	10.458270769810781	23.15080616160553
208	289.3051678540818	282.69397807571846	295.2875216800908	11.78034248311967	10.4672413282939	23.15262493898249
209	289.52886622429645	282.9172210163665	295.7934581146942	11.79416816359307	10.476163353664056	23.115871736542438
210	289.75051851422415	283.13939505370485	294.69217135126763	11.808002626350971	10.48503724817011	23.204880410825044
211	289.97012166322344	283.36050981652335	294.7690622188497	11.821843707520571	10.493863399944999	23.21056011553777
212	290.1879719543829	283.58057481026395	294.80890799128747	11.835686018041626	10.50264219031246	23.227996993363725
213	290.40428622673693	283.79959941921277	294.17286133256096	11.849526013366766	10.511373993865215	23.30131391582826
214	290.61920071262546	284.017592908651	294.8809160009405	11.863361562721147	10.52005917853999	23.230071902187593
215	290.832802795796	284.2345644269592	294.67525497686563	11.877191323783892	10.52869810568929	23.279194712412274
216	291.04515139875895	284.45052300768236	295.28887702093357	11.891014391108552	10.537291130149956	23.2215732640177
217	291.25628842126946	284.66542523269413	295.7851952254633	11.904830111058248	10.54585776056806	23.18124425860909
218	291.4662451922723	284.87930271673036	295.5879490192801	11.918637981783247	10.554389972535668	23.136410837386325
219	291.67504622852647	285.09219372496943	296.1325594138744	11.932437596808484	10.562877274953621	23.09640173906535
220	291.88271150596734	285.30410685293367	296.62478749286277	11.946228611819748	10.571319996755715	23.05868056176914
221	292.08925623285273	285.5150505910026	297.10176323444165	11.960010212783832	10.579718460669868	23.02227521564901
222	292.29510979012935	285.7250333262484	295.7756376819786	11.973728418308792	10.588072983267512	23.076710040602826
223	292.5005653109666	285.93406334423764	296.6636657602223	11.987387981520746	10.596383875009906	23.168501622879635
224	292.7049447633876	286.1421260672916	297.1709789248393	12.001039385514408	10.604653997115198	23.147137813763393
225	292.9076360860396	286.34924496055197	297.6596273278867	12.014653720209232	10.61288191018742	23.123116032989344
226	293.10896522027264	286.5554354063902	298.1372445700892	12.028233193088782	10.62106707502924	23.09936849886547
227	293.31091690171365	286.7607053019256	298.60466996544926	12.041880349763987	10.629209778090726	23.07595398403548
228	293.51183735240136	286.9650624512896	298.2608871622664	12.05551914052956	10.637310299896685	23.092008024694863
229	293.7117350611197	287.1685145672398	298.9324386173101	12.069149370174793	10.645368915074267	23.036065722058463
230	293.9106114704729	287.3710692727462	298.77658714448734	12.082768874261928	10.65338589237697	22.699956552297582
231	294.1076734000803	287.5727341025499	299.85521964677946	12.096538659698156	10.66136149470563	23.021319428433845
232	294.30449899547307	287.77351650469626	300.2993320490981	12.110048474702301	10.669295979126039	22.999557950009315
233	294.49996957772163	287.9734238420418	300.7266609579682	12.123538209079864	10.677189596883215	22.973722456034984
234	294.6948486295758	288.1724633937371	301.1430790549714	12.137016142339533	10.685042593412462	22.94626863287942
235	294.88899485190734	288.37064235668464	300.76913343205354	12.15048331814276	10.692855208346826	23.074254114250245
236	295.0821679367439	288.567967846975	300.62635627896145	12.163941739535526	10.700627675521222	23.228034835270375
237	295.27437558410975	288.7644469012996	301.9313444677808	12.177391127955106	10.708360222973008	22.948691109118226
238	295.4656254102957	288.96008647834225	301.1649002428932	12.190831208229993	10.716053072939024	22.765390984707828
239	295.6559249569466	289.15489346014976	301.0174910701838	12.204261707645383	10.723706441849005	22.86961676959546
240	295.8452816985759	289.34887465348265	301.0695657006622	12.217682355099884	10.731320540315254	22.872030253713444
241	296.0337030488073	289.5420367911458	301.7685984124478	12.231092880339636	10.738895573118622	22.86674970419572
242	296.22119636558676	289.73438653330163	302.5630909576861	12.244493013258781	10.746431739190605	22.90127016470726
243	296.40776895555695	289.9259304687641	302.82631613543964	12.257882483256598	10.753929231591568	22.877381292709998
244	296.5934280777465	290.1166751162758	303.3221728603844	12.271261018642692	10.761388237485004	22.870960114396176
245	296.7781809467003	290.30662692576925	303.0521654142321	12.284628346083705	10.768808938107629	22.972304108919737
246	296.962034735148	290.49579227961095	303.60308501200103	12.297984190084884	10.7761915087354	22.942132849041172
247	297.14499657629864	290.68417749383184	304.0390344981611	12.311328272502035	10.783536118645246	22.931599437676528
248	297.32707356582057	290.87178881934125	304.4641413132121	12.3246603120788	10.790842931072467	22.9213796599398
249	297.50827276356836	291.05863244312894	304.87950498339575	12.337980024006205	10.798112103163607	22.91148483146191
250	297.68860119509736	291.2447144894529	305.28251232202473	12.351287119501107	10.80534378592498	22.90038838417948
251	297.86806585300445	291.43004102101486	305.67016441464983	12.36458130540066	10.812538124166245	22.88645789629976
252	298.0466736981261	291.6146180401237	306.04785460314923	12.37786228377127	10.819695256439482	22.871770610064452
253	298.224552567427	291.7984514898477	306.4186683777685	12.391123815203844	10.82681531497325	22.857706817785285
254	298.4027287320285	291.98154725515656	306.7828094451084	12.404316681707334	10.833898425601806	22.844360767623318
255	298.5801599211959	292.16391116405276	307.1412091093362	12.417493184254477	10.840944707688996	22.831709859291795
256	298.7567453448808	292.3455489886942	306.82451266184273	12.43065821813506	10.847954274047243	22.909413341816066
257	298.93249219593724	292.5264664465072	307.2160614766922	12.443811371375784	10.854927230851082	22.890574564982597
258	299.10740762679984	292.7066692012924	307.57240510783635	12.456952227962164	10.861863677545246	22.877885162642617
259	299.2814987509093	292.88616286432216	309.08093053818544	12.470080367384336	10.868763706747389	23.107542766568947
260	299.45477264405974	293.06495299543144	307.1197680206485	12.483195364196263	10.875627404145158	22.771092248547856
261	299.62723634567834	293.2430451041016	307.3621983241039	12.49629678758788	10.882454848387574	22.762116404260922
262	299.7975545258966	293.4204446505389	306.56044545841706	12.509679832581153	10.889246110970602	22.93198204881186
263	299.9694397928666	293.5971570467472	307.14659812396263	12.522416005985413	10.89600125611716	22.8843809019765
264	300.15453996429176	293.77318765759554	307.5472395199656	12.531922888841786	10.90272034065101	22.877342786013777
265	300.3382211964821	293.9485418018809	307.94535419085366	12.541477170327083	10.909403413864828	22.87444319162301
266	300.5209342218657	294.1232247533874	308.34510122345523	12.551079004772207	10.9160505173827	22.87736548874279
267	300.7026910614902	294.2972417419415	306.5679539849056	12.560725919745593	10.92266168501634	23.588073234268215
268	300.8833348205217	294.47059795446245	309.94024682561786	12.570474255181203	10.929236942615884	22.51956389185425
269	301.0629572153082	294.6432985360111	310.2485459358097	12.580265513019613	10.935776307914901	22.47507243127022
270	301.24156900171164	294.81534859083433	310.6248592265308	12.590075509115435	10.942279790370007	22.486934875361182
271	301.419104630772	294.98675318340594	311.0014177712296	12.599860110534527	10.948747390995031	22.508241369942855
272	301.5957416923802	295.1575173394656	311.6992767253155	12.60967929465765	10.955179102190447	22.46867647993193
273	301.77149075284046	295.32764585141615	311.6016590234674	12.619530980879173	10.96157486025926	22.767862835560212
274	301.9463625847048	295.49714386543275	312.4826471978533	12.629413213684579	10.967934686895488	23.073444752389634
275	302.12036759897995	295.66601629821065	313.1249454080118	12.639324053764065	10.9742585478258	23.276804591333345
276	302.29351604646246	295.83426803085825	312.37567875724744	12.649261609421618	10.98054639920671	23.326288803022674
277	302.46581802518915	296.0019039108781	312.6744419381801	12.659224033075397	10.986798187669777	23.30575346010854
278	302.637283487415	296.16892875317404	312.96356261965116	12.669209517999233	10.99301385013277	23.2866528388156
279	302.8079222461507	296.3353473410509	316.92615178560783	12.679216295288303	10.999193313611094	24.518180323921317
280	302.9777439812909	296.50116442720287	317.56959883752876	12.689242631034155	11.005336495030726	24.655361860205282
281	303.14675824535766	296.6663847346891	317.53729959750586	12.699286823695513	11.011443301044613	24.545486217396288
282	303.3149744688817	296.8310129578933	317.717567520173	12.709347201653522	11.017513627854582	24.502608333554615
283	303.48240196544316	296.99505376346394	317.30342489598144	12.719422120941678	11.023547361040853	24.67604029368302
284	303.64904993638584	297.15851179123297	317.60068549688975	12.729509963141673	11.029544375402184	24.66047487511759
285	303.8149274752225	297.3213916551045	317.8970849408522	12.739609133438755	11.035504534809768	24.647540774073025
286	303.9800435717395	297.4836244943575	318.19036463186495	12.749718058830608	11.041411111668385	24.6349043004459
287	304.14440711581256	297.6450350839508	317.1396900607322	12.759835186486308	11.047223348871384	23.71393985227383
288	304.30799339931275	297.8058818053964	316.733234182476	12.769946453702422	11.052998370133324	23.666658720884488
289	304.4707314484777	297.9661691770636	317.08335478599935	12.780020539230925	11.058735994704158	23.652458164315114
290	304.6326526239542	298.12590169516693	317.3855290890508	12.790064427234398	11.064436030523593	23.640349233139162
291	304.7938119634253	298.285083834333	317.678821657693	12.800094036479882	11.070098274261825	23.628692067178704
292	304.9542631210577	298.4437200480755	317.9636212047214	12.81012481436718	11.075722511417254	23.617281515052834
293	305.1139934336866	298.6018147691596	319.93046030622554	12.820153360332615	11.08130851648112	23.856186889616556
294	305.2729634648991	298.7593724098398	319.5962734012017	12.83017383136447	11.086856053181481	23.718564161227143
295	305.4312501945018	298.91639736194736	318.6784586672628	12.840191139259124	11.0923648748203	23.87170021529291
296	305.5888617218745	299.0728556608151	319.04515176208963	12.850203858092527	11.097847833978062	23.850159088488127
297	305.74580606876214	299.2287671434943	319.334057822181	12.860210574272188	11.103299360741532	23.83742497202108
298	305.9020911796006	299.3841590669559	319.63397251390614	12.870209886766904	11.108711338311329	23.827748077787305
299	306.0577249213921	299.53903573870303	319.67022472904705	12.880200407584217	11.114083484145736	23.825389495540634
300	306.2127150830864	299.6934014429813	320.1013990071664	12.890180762521478	11.119415509006727	23.808933088461043
301	306.36706937441346	299.8472604392974	319.7521726556131	12.90014959222079	11.124707118278646	23.78437115696146
302	306.5207954241051	300.0006169605151	320.09270375456185	12.910105553562161	11.129958013550908	23.773369842006485
303	306.67381240244623	300.15347521046857	320.7591971301112	12.920066636898564	11.135167894502954	23.73467560366585
304	306.8261929165739	300.30583936101715	319.7701765575568	12.930017174779499	11.14033646113649	23.96332752508172
305	306.9779680291312	300.45771354846516	320.44054863313625	12.939950693675858	11.145463416404276	23.85725362631953
306	307.1286525429666	300.60910186925315	320.70967634398033	12.949959087154424	11.150548469291193	23.845126890917815
307	307.2827477669526	300.7600083748202	322.3337250099655	12.959190550750465	11.155591338409673	24.03236251256415
308	307.439118376582	300.91043706552466	322.7402939491148	12.9678609977798	11.160591756178054	24.054735743241505
309	307.59457031694535	301.06039188349797	323.00276513545293	12.976575208204945	11.165549473657949	24.04512322081464
310	307.74912829004256	301.2098761880966	323.25885754091695	12.985328070036124	11.170464036925976	24.0350727248706
311	307.90281562552997	301.35887278467055	321.0505423388194	12.994114859544608	11.175325927582872	23.771569689763687
312	308.0556543815412	301.5074068843589	321.21079285567413	13.002931213693067	11.180144533526125	23.764322765242163
313	308.2076654293348	301.6554820987764	323.3776914562591	13.011773108259238	11.184919745057076	23.373416421215715
314	308.35886852377394	301.8031019243717	324.2536042868045	13.020636841040707	11.189651508315103	23.48835862230351
315	308.5092823612388	301.9502697256128	324.5445791227236	13.02951901965326	11.194339836023545	23.476306190704474
316	308.6589246262706	302.09698871594037	323.731641522807	13.03841655352704	11.198984819584334	23.553780900615745
317	308.8078120280165	302.2432619363116	322.96771197143937	13.047326649771678	11.203586642621621	23.47882925232145
318	308.956194152558	302.3890922311798	323.52164554126887	13.056191428036252	11.20814559606193	23.467169934091274
319	309.10491266501094	302.5344822217766	323.83664743024934	13.06481303051892	11.212662094817865	23.459461738645814
320	309.2534462060062	302.6794342766187	324.10667649398505	13.073316789486867	11.217136696112526	23.44737311398988
321	309.4012730637424	302.8239504792224	324.371360730924	13.081827794003598	11.221570119437692	23.4357539483309
322	309.54840541025123	302.96803259310633	323.06448812591583	13.090344767076335	11.2259632680806	23.630144147662598
323	309.694854491396	303.1115022446735	323.3388821657612	13.098866769916949	11.230276699078575	23.61451571440003
324	309.8406306149864	303.25441504005477	323.61715243890995	13.107393216398584	11.234524086458874	23.600237141656443
325	309.9857431359558	303.3968975324567	323.89191435693095	13.115923888287993	11.238735449271237	23.586538478276708
326	310.13020044017657	303.53894980910167	324.1624025745229	13.124458950428362	11.242912664451648	23.573299976063115
327	310.27400992883014	303.680534501751	324.42884434530123	13.132998964863605	11.247067786539828	23.560497739308218
328	310.41717800559877	303.82166197364114	324.69144083416705	13.141544902696223	11.251200290246414	23.548110211977672
329	310.5597100693401	303.9622974547541	324.95037171574484	13.150098152265526	11.255323360940327	23.5361178106458
330	310.7015903026486	304.1024775493052	325.2057987317779	13.158662610403354	11.25942893447197	23.524502635104724
331	310.8428250700086	304.242219416446	324.49055829625985	13.167240184503886	11.263514776631183	23.524554864181603
332	310.9834297355686	304.3815195155519	324.93399699142117	13.175831516463385	11.267584884642142	23.5020692945492
333	311.12345596799867	304.5203736459356	325.18522173396804	13.184442015846917	11.27164363727849	23.490560731831092
334	311.2628838361188	304.6587769676673	325.4328845337348	13.193074043628409	11.275695779966721	23.479233962357867
335	311.40168810636027	304.79672404337	325.6750341270178	13.201730035926541	11.279746396979847	23.46796599457183
336	311.53824349188665	304.9342089039192	325.30490588041937	13.210714848407742	11.283800869021663	23.5080586391054
337	311.6707832498047	305.07122514030567	324.4300977900907	13.220364830589252	11.287864814928788	23.732416347502674
338	311.80244353998233	305.20776602286975	325.332671470241	13.230106285080314	11.291944016871938	23.562901581570625
339	311.93363601449954	305.34382464768964	325.0196255844578	13.23986618016492	11.296044329322937	23.615861101423945
340	312.0643543080801	305.47939410809954	325.32104484346075	13.249648847889999	11.300171573149344	23.595685621670913
341	312.19459255858857	305.61446768726256	325.5642608270308	13.259458316592593	11.304331417444933	23.58376009552816
342	312.3229319747899	305.7490390655496	325.4819906452726	13.26957165709878	11.308529253002565	23.62391996624626
343	312.45511050842595	305.8831025344156	325.90156755959276	13.278802980510628	11.312770062556528	23.5820536184889
344	312.5889180427395	306.0166532067788	325.5638727188847	13.287579778628219	11.317058293906488	23.62274744626891
345	312.72213722961607	306.1496629481114	325.805833557584	13.296398029498105	11.321403860162908	23.61040371288477
346	312.85479718892583	306.2821384527915	326.0970310432069	13.305260642955524	11.32580743451531	23.5923265353334
347	312.9869002499108	306.4140934019513	326.37336847853425	13.314167814983625	11.33026743402598	23.57640211230553
348	313.118435741817	306.5455278441217	325.98569558674177	13.32312123948947	11.33478518719618	23.700664528548725
349	313.249410314532	306.67644327654284	326.4378636763497	13.332119290219925	11.339361120438282	23.641254330963346
350	313.37984333635956	306.80684263071845	326.6995178237198	13.341157804773554	11.34399477051485	23.62661049267852
351	313.50974242516963	306.93673020632457	326.95537479838026	13.350234042217306	11.348684828241465	23.612763537611475
352	313.63911618289166	307.0661115583136	327.2061374885528	13.359344720772544	11.353429210363105	23.599603773822757
353	313.76797399833345	307.1949933450573	326.7264224902606	13.368486127365165	11.35822515472344	23.5843180062201
354	313.896325838729	307.3233831475333	327.0392640557112	13.377654232565956	11.363069332574199	23.570052330169386
355	314.0241820412518	307.45128927069834	327.3033632738029	13.386844804875874	11.3679579712171	23.557925157636706
356	314.15155311435456	307.5787205382943	327.55957537519646	13.396053519086605	11.37288698014704	23.546418521588116
357	314.27842796404485	307.70568609149694	327.8089194865502	13.405276630178765	11.377852074400653	23.535554731844112
358	314.40479095064757	307.8321952002557	328.05202613344295	13.414510608781374	11.38284888978089	23.525336081536587
359	314.53069863744963	307.9582570941633	327.27753695624546	13.42375014857134	11.387873085865076	23.712996103427724
360	314.6561607156543	308.0838808174858	327.7209004642055	13.432991392474117	11.392920434046893	23.654183480187974
361	314.78118639768803	308.2090751108328	327.22264177911774	13.442230738549462	11.397986889169653	23.727464606214774
362	314.90645199371653	308.3338483200262	327.61135914497004	13.451333188006675	11.403068644470148	23.693379686319524
363	315.0314406378822	308.45820833115687	327.86425952033096	13.460399168679064	11.408162170499706	23.679567187068113
364	315.15600634622746	308.582162529643	328.11374975313134	13.469456230072959	11.413264239394305	23.666119542820287
365	315.28015644610275	308.7057177803332	328.36001206065316	13.478501876462419	11.418371936325846	23.653018980077963
366	315.4038977169815	308.82888042528265	328.60320396970275	13.487533895625289	11.423482660210805	23.640249271437987
367	315.5272364206961	308.95165629572125	328.0899570831414	13.496550342111341	11.428594115814162	23.549978129643925
368	315.6501783376482	309.0740507348455	328.34030604544006	13.505549517346015	11.433704299308575	23.538531741600593
369	315.7727288064842	309.1960686283488	328.5811675636437	13.51452994792591	11.438811479176739	23.526966999435075
370	315.8948927651917	309.3177144399762	328.81934526933816	13.523490363215732	11.443914174111057	23.515680054874124
371	316.01667479199637	309.4389922498144	329.0549357400817	13.532429673117322	11.449011129304195	23.504660644313027
372	316.13807914484937	309.5599057934679	329.28801551335016	13.541346946663744	11.454101292259548	23.49390110759112
373	316.259970476066	309.68045850066795	329.5184339867967	13.550071867069603	11.45918378899794	23.48339268329764
374	316.3817785480816	309.80065353225365	329.7464378013738	13.558717045583624	11.464257901308045	23.473125639809485
375	316.5032295878419	309.92049381477574	329.9721776083458	13.567336563422081	11.46932304548918	23.463091426395078
376	316.6243047299963	310.0399820722566	330.19571977228406	13.575934295898518	11.474378752868438	23.453282600843444
377	316.74500739115405	310.15912085485644	330.41712654708675	13.584509774924651	11.479424652237716	23.44369212856413
378	316.8653408371602	310.2779125643733	330.6364564972706	13.593062598409924	11.48446045425219	23.434313345745142
379	316.98530820201756	310.396359476631	330.85376486003946	13.60159242029414	11.489485937750944	23.42513992731268
380	317.1049125041374	310.5144637609064	331.06910385775075	13.610098942036354	11.494500937905162	23.41616585850945
381	317.22415666018617	310.63222749660514	331.2823548395613	13.618581905410108	11.499505336061445	23.40738293511384
382	317.34304349680775	310.7496526874363	331.49325641143383	13.627041086451547	11.504499051126142	23.398683979021474
383	317.4615757604912	310.8667412733475	331.70226308500395	13.635476290412084	11.50948203232589	23.390151573585673
384	317.5797561258413	310.983495140491	331.90949643296204	13.643887347574188	11.514454253179327	23.38179837662908
385	317.69758720248467	311.09991612947783	332.114996781638	13.65227410980149	11.519415706520247	23.37361958894894
386	317.815071540831	311.21600604216303	332.31880266471234	13.660636447706784	11.524366400422208	23.365610607737082
387	317.93221163686957	311.3317666471842	332.5209509536248	13.668974248334424	11.529306354887236	23.35776701387005
388	318.0489712272532	311.4471996844555	331.8860191899216	13.677283514524268	11.5342355991764	23.406414645404254
389	318.1653698307726	311.5623068687886	332.3156117112888	13.685565893536195	11.539154169672887	23.37538727232304
390	318.2814315937635	311.6770898927992	332.52546588571926	13.6938235082991	11.544062108183997	23.366968840108647
391	318.40262624266865	311.791550429227	332.73332911886774	13.69951064354896	11.54895946060125	23.358754273825472
392	318.522164449065	311.9056901327808	332.93926448343996	13.705787178052033	11.553846275850287	23.350735445287906
393	318.6444785678344	312.0195106416034	333.14333047390113	13.710594051038003	11.558722605073353	23.34290486309826
394	318.77093018159246	312.1330135784307	333.3455815517742	13.713308671864091	11.563588500997207	23.33525559204246
395	318.8969050801029	312.2462005515116	333.54570523127614	13.716078927486366	11.56844401744769	23.327858352555346
396	319.0224091943226	312.35907315533717	333.7435624264662	13.718902557762005	11.573289208979283	23.32074726363886
397	319.14744825871827	312.47163297122233	333.9397265133819	13.721777412911191	11.578124130594428	23.31380237916906
398	319.2720278225971	312.5838815677718	333.1994199385696	13.724701446520688	11.582948837532188	23.065080623352138
399	319.396153260539	312.6958070145583	333.92429649732884	13.727672709116318	11.587761552545366	23.18405645350521
400	319.5197928956397	312.80741626093743	334.0589897158336	13.73067560228823	11.592563068047276	23.16269474852947
401	319.6429860484715	312.9187189229547	334.2152287467599	13.733721110356246	11.597354538192446	23.147711858996992
402	319.7657402821178	313.0297165216718	334.4145871063392	13.736808530856322	11.60213601795403	23.14435024825935
403	319.8880603614453	313.14041056678826	334.61236294234817	13.739936247366478	11.606907562073719	23.141097316021746
404	320.0098532501896	313.2508025568071	334.80859082715745	13.743095715975436	11.611669225029663	23.13794971992651
405	320.1310126456133	313.36089397918164	335.0033038214021	13.746217015352522	11.616421061014465	23.1349042813402
406	320.25175156238436	313.4706863104503	335.19653358227055	13.749374165170723	11.621163123919981	23.131957972254447
407	320.3720742701617	313.5801810163595	335.3883104612328	13.752565812257144	11.625895467327517	23.12910790379902
408	320.4919849294595	313.68937955198305	335.5768133467095	13.755790660501685	11.630618144501863	23.125863001692576
409	320.61148759671886	313.7982833618314	335.7593137903168	13.759047467837902	11.635331208388004	23.12171339966649
410	320.73058622906154	313.9068938799583	335.93945107067617	13.762335043422832	11.640034711609925	23.11745708124758
411	320.8490709253539	314.01521253006473	336.11831379962746	13.76572983424383	11.644728706470792	23.11328973934858
412	320.96714920288525	314.12324072559795	336.2959254435344	13.769156854903976	11.649413244954093	23.109209329465532
413	321.08483666111556	314.23097986985016	336.4723091886859	13.772610726309987	11.654088378725692	23.105213829499025
414	321.2021363427444	314.338431356053	336.64748710753406	13.776090637197099	11.658754159136212	23.10130131392264
415	321.31905128371216	314.4455965674726	336.82148052900607	13.779595789925091	11.663410637223883	23.097469921043107
416	321.4355845078559	314.55247687750153	336.99373155260844	13.783125401635342	11.668057863717609	23.09379621315165
417	321.5517390224049	314.6590736497489	337.164798035535	13.786678705163185	11.672695889040249	23.090205395826082
418	321.6675178142118	314.7653882381311	336.2583687746394	13.790254949739927	11.677324763311963	23.489250073094215
419	321.78292384662	314.8714219869591	337.27426493305967	13.7938534015133	11.68194453635372	23.158388409543743
420	321.8979600568894	314.97717623102636	336.718386611347	13.797473343912664	11.686555257690957	23.37448434511154
421	322.0126293541038	315.08265229569395	336.9129326158078	13.801114077881047	11.691156976556966	23.361702029211713
422	322.1269346174972	315.18785149697584	337.0970516530293	13.804774921994069	11.695749741896783	23.352181525146857
423	322.2408786951448	315.2927751416226	337.27822330115276	13.808455212483134	11.700333602370648	23.343360385780933
424	322.35446440296533	315.3974245272038	337.4571204994739	13.812154303177225	11.704908606357934	23.335139529840653
425	322.46762878254907	315.5018009421895	337.6337364345748	13.815865969317011	11.709474801960624	23.32741415417911
426	322.58043582857204	315.6059056660307	337.80827710658036	13.819594819792695	11.714032237007249	23.320117835311365
427	322.69289282430947	315.7097399692396	337.9806798337496	13.823340649208243	11.718580959056721	23.313227611464143
428	322.8050024516293	315.81330511346675	338.1511255187127	13.827102879920506	11.72312101540193	23.306695210688666
429	322.9167673586511	315.9166023515794	338.3199125696855	13.830880950784463	11.727652453073679	23.300461071709872
430	323.0281901598996	316.01963292773746	338.48714366940055	13.834674316831906	11.732175318844602	23.294495026168416
431	323.13927343656553	316.1223980774696	337.7718205981536	13.838482448931178	11.736689659232935	23.496691053830816
432	323.2500197368534	316.2248990277465	338.03128495816503	13.842304833432973	11.74119552050643	23.46460431599223
433	323.3604315764082	316.327136997056	338.2053311486275	13.846140971806417	11.745692948686392	23.456332163850835
434	323.4705114388018	316.42911319547414	338.37774674446234	13.84999038026838	11.750181989551523	23.44835363785484
435	323.58026177607286	316.53082882473734	338.5485987897147	13.853852589409586	11.754662688641918	23.440649612537108
436	323.68968500930794	316.63228507831377	338.71779648072794	13.857727143819536	11.759135091263293	23.433191017619727
437	323.79878352925664	316.73348314147154	338.88512265856536	13.86161360171245	11.763599242490615	23.42594899706485
438	323.90755969697364	316.834424191349	339.04949682579957	13.86551153455615	11.768055187172704	23.41899878015886
439	324.015969313455	316.9351093970215	339.21185481353905	13.869442068241042	11.772502969935998	23.412302223119294
440	324.13127558272635	317.03553991956915	339.3728467667458	13.870044111122702	11.776942635188895	23.40582365078459
441	324.24806086851106	317.1357169121427	339.5346573042132	13.869830173329916	11.781374227125918	23.398872793472204
442	324.364457491685	317.2356415200283	339.6991264619403	13.869665716238183	11.785797789731854	23.390856774678923
443	324.48046908255003	317.3353148807124	339.8592124004947	13.869549564633122	11.790213366786373	23.384043077181005
444	324.5960991837821	317.4347381239448	340.02578045270894	13.869480589678677	11.794621001867998	23.374727398844225
445	324.7113512558666	317.53389465231226	340.19144130243257	13.86945770599643	11.799022897426822	23.36535486959165
446	324.8262286820529	317.6327944796048	340.35589324183735	13.869479869007652	11.803418014742295	23.356175172948397
447	324.94073477287503	317.7314475123206	340.519165588263	13.869546072508964	11.807805325096913	23.34718102708899
448	325.0548727702851	317.82985484998903	340.6812861218576	13.869655346456334	11.812184871293514	23.33836561280301
449	325.1686458514306	317.9280175847072	340.8422812117145	13.869806754935395	11.816556695956608	23.329722531776884
450	325.2820571321109	318.02593680119645	341.0021759290345	13.869999394297936	11.82092084153678	23.321245770416894
451	325.39506046513753	318.1236135768619	341.16099414680417	13.870230127738012	11.82527735031563	23.31292966726448
452	325.5075234787324	318.2210489818475	341.31875862960385	13.870491824293387	11.829626264410406	23.304768884385
453	325.6194621971774	318.31824407909255	341.4754911135978	13.870784171050072	11.833967625779053	23.296758381438572
454	325.7310498553744	318.41519992438657	341.63121237916744	13.871114216238393	11.838301476224945	23.28889339281673
455	325.8422893240028	318.511917566423	341.7859423161037	13.87148119547477	11.842627857401913	23.28116940677076
456	325.9531834271015	318.60839804685315	341.9396999829576	13.871884368118197	11.846946810819556	23.273582146785788
457	326.0637349437268	318.70464240033834	342.09250366073394	13.872323016183579	11.851258377847996	23.266127554539857
458	326.1739466093584	318.80065165460127	342.2438898611217	13.872796443325493	11.855562599723534	23.258958923031958
459	326.28382111704394	318.8964268304776	342.3942724457578	13.873303973885607	11.859859517553572	23.251943207174612
460	326.3933611182596	318.991968941965	342.5435764190148	13.873844951996334	11.864149172322326	23.245041138307545
461	326.5025692234566	319.0872789962736	342.69200163537704	13.874418740733965	11.86843160489612	23.238253047943193
462	326.6114480022595	319.1823579938736	342.8386900670534	13.875024721315073	11.872706856029138	23.231615460832757
463	326.7199999832648	319.2772069285428	342.98475263121384	13.875662292329887	11.876974966368893	23.225155931060705
464	326.82822765338204	319.37182678741397	343.13019388599116	13.876330869006178	11.881235976462275	23.218856087847595
465	326.9361334566369	319.46621855102046	343.27482317060094	13.877029882496956	11.885489926761252	23.21265772905022
466	327.0437197923462	319.56038319334175	343.4186529418699	13.877758779185513	11.889736857628913	23.20655836235049
467	327.1509890125455	319.6543216818475	343.5616952552559	13.878517019999801	11.893976809345606	23.2005555999677
468	327.25786040060933	319.74803497754124	343.7039617847259	13.8792724335826	11.898209822115186	23.194647152398808
469	327.36439044246464	319.8415240350031	343.84546384207334	13.880045162485269	11.902435936071278	23.188830823117478
470	327.4706104144193	319.9347898024323	343.9862123943269	13.88084579375335	11.906655191283853	23.183104503249726
471	327.57652243061415	320.02783322168756	344.1262180803938	13.881673838905295	11.910867627765834	23.17746616680185
472	327.6820645176476	320.1206552283279	344.2654912264033	13.88252681929197	11.915073285479739	23.171913866132094
473	327.7871558403284	320.2132567516522	344.4040418603389	13.883401625149611	11.919272204344654	23.166445727802536
474	327.8919454403531	320.3056387147376	344.54187972556565	13.884302369889502	11.923464424243223	23.16105994862791
475	327.9964351745268	320.39780203447754	344.67901429377844	13.8852286063237	11.927649985028953	23.155754792075562
476	328.1006267698441	320.4897476216193	344.8154547769082	13.886179894771512	11.931828926533308	23.1505285848156
477	328.2045217984358	320.58147638079913	344.95121013844886	13.887155801795785	11.93600128857343	23.145379713461747
478	328.30812164740337	320.67298921057926	345.0862891043871	13.8881558987578	11.94016711095974	23.140306621724964
479	328.41142748297847	320.7642870034804	345.22070017294556	13.889179760163628	11.944326433503816	23.13530780740081
480	328.51810243807756	320.8553706460171	345.3544516243326	13.890370117202144	11.948479296026298	23.130381819860865
481	328.6253151854891	320.9462410187303	345.48755152975826	13.891616182741963	11.95262573836537	23.125527257569853
482	328.73215680862427	321.0368989962184	345.6200077597704	13.892881932613191	11.956765800384874	23.120742765655454
483	328.8392002746057	321.12734544716926	345.75182799237814	13.894190267645465	11.960899521983167	23.11602703376837
484	328.9495901662605	321.21758123439025	345.8830197208243	13.89567336353673	11.965026943101854	23.111378794067026
485	329.05953165679244	321.30760721483733	346.01359026048357	13.897178403439122	11.969148103734849	23.10679681911936
486	329.1690270226755	321.39742423964327	346.14354675595877	13.898704551410521	11.973263043937731	23.102279920191307
487	329.278077834999	321.487033154146	346.2728961875319	13.90025098415513	11.977371803837174	23.097826945468995
488	329.386685004748	321.5764347979139	346.40163857727765	13.901816890064396	11.981474423640757	23.09343646288858
489	329.4948488862865	321.6656300047729	346.529780538444	13.903401470467424	11.985570943647065	23.08910738606929
490	329.6025694516145	321.7546196028297	346.6573496957859	13.905003943590103	11.98966140425589	23.084843718972092
491	329.70984653940604	321.8434044144967	346.78437252649053	13.90662355143169	11.993745845978886	23.0806511127553
492	329.8180225511484	321.9319852565136	346.9108208658459	13.908328625618033	11.9978243094503	23.076517120586054
493	329.92814627403976	322.0203629399702	347.03670082741314	13.910179447623852	12.001896835438375	23.072440780882715
494	330.0377653260072	322.10853827032645	347.16198119581713	13.912052046088043	12.005963464856572	23.0684222777099
495	330.1468833272222	322.19651204743184	347.2866900839925	13.913944995406924	12.010024238775548	23.064460031432947
496	330.25546814093417	322.2842850655447	347.4108416801479	13.915842889262258	12.014079198435297	23.060551317697996
497	330.3635659347178	322.37185811334916	347.53415046102964	13.917759819271401	12.018128385257553	23.056634290201316
498	330.47118478094194	322.4592319739719	347.6569213931543	13.919695052981984	12.02217184085869	23.052770935940956
499	330.5783335199913	322.5464074249974	347.7791598776847	13.921647932766842	12.02620960706306	23.04896043706136



==> fig1-2.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	146.04691028660568	145.4133049437349	145.96176556371955	5.436199770583911	5.365971831229813	5.438015564805323
1	142.7757973783816	139.87395003179816	141.6978592791246	4.839937218917017	4.881493195752006	4.757670937082966
2	147.12595650608029	143.57302053622575	145.22305612623833	5.135384928458627	5.230083781736198	5.191684654768389
3	149.36287172154508	144.7891930990735	146.7071762357754	5.176265459211941	5.380678943631595	5.013210360711139
4	151.65011518583933	146.40884182821094	147.87205582218735	5.25886294435805	5.430087259297241	5.680884610424185
5	154.1455113050086	148.40107071750458	150.02277898326636	5.429061231761593	5.559098448553141	5.785768307060668
6	156.69400356701578	150.5161318390565	152.70909369627506	5.577892519674157	5.657567721067995	5.846497099425163
7	159.0127924871823	152.4811757255685	154.40634210236655	5.698082570858624	5.714635048531609	6.104406191806563
8	161.2135900228279	154.3861934107713	155.6776114478196	5.83493482366018	5.787765019114598	6.136775014619253
9	163.28489479614055	156.21521897834705	158.8434631001929	5.9745851237727186	5.862511626509072	6.0841097894500775
10	165.22126486697059	157.954847033747	159.7659583482083	6.112260119267318	5.933769221284727	6.750872157227087
11	167.05606517532485	159.62875654679635	160.42556453613167	6.250031782635244	6.005498739609343	7.182966905317267
12	168.78825974850497	161.24008468296148	163.08840615936032	6.385273520223714	6.0766860667667295	7.125829909114296
13	170.4305430136763	162.79342781382468	164.15417961070497	6.517760754205875	6.147146871357898	7.914162710611004
14	171.99394064087062	164.29195946495037	165.00934937889116	6.64772423904576	6.217274730818462	7.582535607604502
15	173.48031109047065	165.74035208041565	165.68563025065993	6.774510105586428	6.286216322659821	7.88804994910651
16	174.89622567844094	167.1431436446927	167.51781608969057	6.899367294410269	6.353707040201592	7.997295123664784
17	176.24241982074608	168.50345055391324	166.79867373955494	7.023368727016594	6.419616024749925	9.084563236599909
18	177.52339890176088	169.8243414059486	167.19950787818834	7.145696191009165	6.483774530872557	8.378654273639324
19	178.74278094995228	171.10884219566978	168.28257722088995	7.2670554779812475	6.545935580851236	8.373487047489409
20	179.90343165770977	172.3587679770938	168.9056372431023	7.388540466178945	6.60620988404309	8.293948911524737
21	181.01086584175675	173.57186564259428	170.6482853770442	7.508937618942999	6.666405559001716	8.350758381186457
22	182.06688652241684	174.74663920138173	171.65472123846834	7.628951078134251	6.727657548039795	8.459801733392856
23	183.07170439290553	175.8901853881225	174.0116486047507	7.749075219540314	6.7877558370329965	9.14954734951732
24	184.0324252465915	177.0050320818114	180.39269685301187	7.870870869629711	6.8465320789976	10.388650092890943
25	184.9531684416957	178.09213994362406	180.45607805457436	7.994875063886427	6.904187004936226	10.498261319263241
26	185.8363272146238	179.15244257611903	181.65426688781545	8.12131982589011	6.96073554864754	10.757005952788056
27	186.68287804866097	180.1875452632635	182.178647731125	8.252654617124666	7.016239695028749	10.84211518979658
28	187.57236006870684	181.1985716138053	182.4964936267336	8.352691580831804	7.070733116888094	11.072402397155487
29	188.46637612690327	182.18630636492017	183.47196093508708	8.442128447980231	7.124229296186449	11.232178440837762
30	189.33105036177346	183.15196596450537	191.45075859744043	8.536540625383164	7.176775595287473	13.674583927406223
31	190.10741903464566	184.09650372204058	192.77824685917884	8.666721374756303	7.2284056789838615	13.989893674258267
32	191.005441835854	185.02065898686465	192.41905715185575	8.723751245891323	7.279138119109578	13.78080348792972
33	191.93177703070793	185.92537180004317	193.28718406845488	8.754473962223429	7.3290119007256465	13.73107719767026
34	192.88856924030088	186.81138065010097	193.31923060368015	8.752248777719556	7.378046318419251	12.975605165009103
35	193.8298186507159	187.67938354387775	193.26222401458924	8.747222748769314	7.426259435442525	13.769169424642394
36	194.74248251141663	188.53009742204628	193.91189600660095	8.747907251058628	7.473690381438358	13.740067495279094
37	195.628686317267	189.36410843978953	194.61180128513809	8.752339581060603	7.520359688618427	13.413753077186094
38	196.4913563140157	190.18208201445452	196.43083634620493	8.758760557682386	7.566293893004144	13.669781536594467
39	197.33302490279624	190.9845744026052	196.218639607634	8.76501333042949	7.6115187256120995	13.794539138292777
40	198.15408576644714	191.77210755965876	198.7104995805741	8.772567865626469	7.656064405744199	13.79823106071957
41	198.9530210506074	192.54491436458596	198.09892754820473	8.78273714104744	7.699867415152981	13.720709214467066
42	199.7314626773079	193.3037193597549	199.17690322532064	8.79379236141032	7.743010919272159	13.535255422064765
43	200.50150841328133	194.04855990372147	200.04620541058014	8.79934367155754	7.785712470155849	13.406185282066183
44	201.25278598642413	194.77982271386784	201.62209588480277	8.805464296245749	7.827977268687146	13.241334892804687
45	201.98337150478147	195.49852922093135	202.78241719854134	8.813582546223712	7.869638122720789	13.301514492710455
46	202.6849863264084	196.20507925627055	201.97562277443816	8.827395247616467	7.9107114466706605	13.667037542400378
47	203.40230340805113	196.89980980121618	202.21310336836342	8.8286869705694	7.951209484200821	13.504427169089677
48	204.1539941558589	197.58274248197623	207.38024654613045	8.809960676612777	7.991271634181235	16.104073803148083
49	204.87730185875193	198.25451731044203	207.80681010312435	8.79731220214116	8.030811276525652	15.344278245003176
50	205.5767656684888	198.91538238169912	208.91714062379143	8.788553993095935	8.069881821477791	15.19032275014377
51	206.29591063285534	199.5657055784398	210.15437399156067	8.762292236027273	8.108472614399258	15.095175811769264
52	207.13349338657505	200.20592028387506	210.56959464600538	8.673200186393357	8.146562147139957	15.075627221587974
53	207.9251521553375	200.83631144075795	211.09217187712827	8.605664785004594	8.184162705220075	15.224718980435133
54	208.6815862659158	201.45716226157364	211.12657558235347	8.553855699443899	8.221286574358967	15.12216450346261
55	209.38694019134815	202.06872933561496	211.25952186868653	8.520905229532497	8.257945923137324	15.137132566403588
56	210.09833388619947	202.67106114865098	212.39038576905673	8.486753708180672	8.294238416066152	15.160355714038461
57	210.78572717842218	203.264593148703	214.24858966163004	8.46063024051286	8.330099474633304	15.689930996164515
58	211.44771374552693	203.84958895729818	214.34330417523907	8.442342934611945	8.365528456364538	15.249641996465906
59	212.08971030359314	204.42607412500365	215.00109286986793	8.429791842575273	8.400616048691328	15.117572980130165
60	212.71353827205778	204.9944535854894	214.59610357890455	8.421893843106917	8.435297157569906	14.437293426280853
61	213.31917620463332	205.55476230000988	214.31258374954484	8.418520092260076	8.469651315783274	14.017529704632857
62	213.90811776141524	206.10734824869414	214.61614969592426	8.419075361172483	8.503606872533032	14.258242201882384
63	214.48191406960518	206.65224038450992	214.356946837357	8.422918608629365	8.537133715937657	14.290252780196775
64	215.0300698415899	207.1895298634547	214.02322280172083	8.425341842140579	8.57027650475179	14.516057290748385
65	215.5774044333271	207.71970890408195	214.91577313175227	8.43592497721225	8.603047797079459	14.170573784605542
66	216.19057446394402	208.2429518780643	214.72269733098554	8.480066505019602	8.635455713757837	14.301625438892135
67	216.78227262983913	208.75942567299552	216.4112702933823	8.525411915639825	8.667507984750253	15.526923151958554
68	217.35534569854448	209.26928945302427	217.3340395442131	8.571061230297905	8.699211987503691	15.012902816137892
69	217.91126945059253	209.7727022807008	217.03557404229525	8.61650167627118	8.730575167831542	14.783371672038975
70	218.45031091072136	210.26975803081405	218.66312195271567	8.661956521222674	8.76161413498797	14.73839036741223
71	218.9740334130473	210.76051560898236	219.6345604028698	8.708032888304402	8.792363503673538	14.665220674740482
72	219.48599098108724	211.24523359752442	223.00204370113548	8.753992192616302	8.822797663530867	15.69841110192088
73	219.98561199714538	211.7240745108662	221.50959332581024	8.800152907140168	8.852917397493878	14.685771579891965
74	220.47397653471188	212.19717003050448	222.84921672140635	8.846414965031608	8.882728931238658	14.624130058053558
75	220.95180475770886	212.66463644669227	223.84789570376887	8.892747619251619	8.912240140332887	14.589815406993402
76	221.41987019279432	213.12654228509527	224.76218686738375	8.939016497029174	8.941461762943478	14.574323682139433
77	221.87778132959227	213.58295026091963	225.91960483153218	8.985170304942281	8.970331859325801	14.998189739619592
78	222.3233291314651	214.03400357946444	226.16451181598455	9.030284734602521	8.998868875659348	14.738399018908602
79	222.75942878085618	214.47991153678052	227.8299295348287	9.074924910716264	9.027127104592308	15.232479436211941
80	223.1879084251908	214.9207828772598	229.91430757419414	9.119862633221873	9.055111739778852	15.580943510803111
81	223.60780638119155	215.3567230596923	228.0913966250277	9.164541380551013	9.082827825302326	14.92368050047798
82	224.01964294542003	215.78783439057796	227.65038990108573	9.209741432017974	9.110280261008795	15.567941152167553
83	224.42464904281493	216.21421303669612	228.97290094279296	9.25510772402577	9.137474176626121	15.384656938587591
84	224.8226058885434	216.63594896801925	228.57501573082706	9.300403547058302	9.164415175225443	15.231346001777215
85	225.2137115385125	217.05311734519157	228.77680018458884	9.345600214150718	9.191110720531533	15.147149369571784
86	225.59797462665858	217.46583725150526	229.71596887520846	9.390799411376166	9.21756081751328	15.012285149106724
87	225.97294268465498	217.87419702319454	229.5560689875547	9.436642927717436	9.243769717094557	14.976721221079675
88	226.34392715341414	218.27828132661017	230.06988924263547	9.48218288592685	9.269740965161267	14.90626695751946
89	226.71182069017522	218.67816501415166	228.6520148461359	9.527851038423961	9.295474343048271	15.135914317245367
90	227.07377624987916	219.07389687726828	229.2658751413302	9.573172916195748	9.320994237233213	15.078269405632392
91	227.41969498962823	219.46552340394518	230.1261893973993	9.619144503314503	9.346314402224795	15.032003742860052
92	227.82231685292223	219.85319709241514	232.0919358063819	9.661559292706286	9.371412620096537	15.7442928380039
93	228.25060965884296	220.2369773775653	234.16645841945152	9.698147534166967	9.39629909738585	16.237691910144058
94	228.71451561444465	220.61686111251444	234.75949310005018	9.727949117428013	9.42101000553521	16.341003790899066
95	229.16745151173006	220.9930113543192	234.81807879216635	9.759837801896747	9.445509279963776	16.47477417119598
96	229.61140760284718	221.36549723140405	235.2600919168312	9.79377425642826	9.469800249223496	16.416767448966812
97	230.04531360705656	221.73438611931226	235.16500036031567	9.829147208101665	9.493886153622043	16.615306730915275
98	230.46815947666656	222.09974370544697	235.93836449140497	9.86798084100232	9.517770147759432	16.586118426671025
99	230.88319686452357	222.46163405132418	235.33216771671562	9.908223215456685	9.541455302949682	16.81541626456734
100	231.2900473392653	222.8201196524802	236.3593189431158	9.949207366008292	9.564944609533086	16.69623209829418
101	231.68826860615397	223.17526149616407	239.7074278394962	9.990899423906873	9.58824097908457	17.551724708034758
102	232.07880809474696	223.52705389129594	237.78733014142028	10.033144018344872	9.611345019607056	17.01008381300185
103	232.46221006943324	223.87535537115218	238.73211488231217	10.075839956769043	9.634251141753532	16.993660176720688
104	232.83876869362118	224.22042854581153	236.14368376467687	10.11891265950268	9.656963310476389	17.31009000632287
105	233.20872469837641	224.56234745604033	238.17864652802223	10.162277196852951	9.679487155852136	17.15129181002707
106	233.57234669421854	224.90120567561775	239.09092802295856	10.205883476514721	9.701832831956409	17.10444075828286
107	233.9298921155232	225.2369224896099	240.60675833888487	10.249691068804468	9.72406096825616	17.036030821292933
108	234.28158452537124	225.56968641884006	241.6481870055151	10.29365387586086	9.74611468291795	17.006082231553716
109	234.62763421299084	225.8995312197991	242.43848277758397	10.337730638690019	9.767993558222871	16.975233622952842
110	234.9684572200412	226.22648767503466	243.1447064532803	10.381923759933413	9.789696809239418	16.94633672835569
111	235.30470346746088	226.5506372413891	242.3225916594131	10.426261109564674	9.81123296560951	17.112613928743865
112	235.6374097266393	226.87199102635495	242.93250458832102	10.470061603673201	9.832609277839689	16.93194082576018
113	235.9704545373536	227.19062643034442	243.30470835398071	10.512870326306318	9.85382320693876	17.70781074866104
114	236.29926727737612	227.50659679613943	243.90810567780943	10.555407879757407	9.874876007091427	17.63643336297489
115	236.62318689016828	227.819948222639	243.90843098616955	10.59757923976049	9.895769547680487	17.632121348741872
116	236.94227891257378	228.1306655183033	244.86848596285606	10.639730636732656	9.916513816327537	17.53821841187103
117	237.2569198945599	228.43874651581197	244.36205060962996	10.68181287627207	9.937116370502936	17.347986493510525
118	237.56564751660684	228.74431285296876	245.28956906753783	10.722325850217603	9.957567266699922	17.29720696714947
119	237.86704345939637	229.04742575336724	243.88203557064648	10.758941130142993	9.977865157363857	17.53106758108843
120	238.1752481625667	229.3481111370962	243.74383831821365	10.794056515097997	9.998008648835247	17.513574325249593
121	238.4814290269785	229.64643072738437	244.17043161620586	10.828919233891106	10.018003921962363	17.4435695030608
122	238.78395451127832	229.94241107244622	244.7408943372772	10.86375532630617	10.037849436331605	17.520120512216668
123	239.07956256117774	230.23602619887774	245.43269995132144	10.898738145551333	10.057530866730696	17.482902949397502
124	239.3845230710024	230.52739147256864	245.09620061936204	10.93330558817297	10.07706874790956	17.63910865724479
125	239.71668496742342	230.81653146492977	245.87891720685317	10.96736767797495	10.096466822239725	17.572794855001167
126	240.04323862039385	231.10347613422095	245.50450130067853	11.001891589489565	10.115727780096508	17.643994866864816
127	240.36446581744644	231.38828141851462	246.2270977704602	11.03680921433804	10.134849826288477	17.60280733313039
128	240.68047363751032	231.6708887265529	246.84618629857258	11.07206232269105	10.153876088690916	17.566484487593346
129	240.99147972894852	231.95140227443272	247.40993386544034	11.107599673688865	10.172777374094563	17.543061625464837
130	241.29766844642282	232.22988101792106	244.61561408621205	11.143371435674092	10.191544088348621	18.138196696739023
131	241.59561147732538	232.50635778351509	245.61500396785976	11.17719183707634	10.210177801871586	17.913363575089452
132	241.88883327864562	232.78086433219326	247.24360837300887	11.211157847733007	10.228680129492137	17.842751782521393
133	242.17735505142656	233.0534312058332	246.81192338379697	11.245386494407628	10.24705274944114	18.21078483972037
134	242.45783513072058	233.32400968007468	246.31799388030674	11.280991575739284	10.265346404059207	18.080796644216136
135	242.74458769408312	233.59266792101175	247.03856336875168	11.314391186980252	10.283513490840429	18.02185077043949
136	243.06761141687693	233.85943183042622	246.45030259744632	11.336699224187372	10.30155543263635	18.106917469890654
137	243.41981215452523	234.12436261666934	247.2014349526932	11.349831741120848	10.31947517171453	18.02658755854636
138	243.79728745002626	234.38747754404787	246.6553945850414	11.355085800279236	10.337274855973433	18.292070002229906
139	244.16696357754685	234.64873439552355	247.4697431667819	11.3622671858511	10.354952700362047	18.15196568041113
140	244.52941072277324	234.90820923874244	248.15808128113932	11.371222021970263	10.372516225381816	18.090443617148946
141	244.8843605707165	235.16591181613515	248.77927069435253	11.38188644879681	10.389968666314552	18.037176067123326
142	245.23203112756528	235.4218408517632	249.35134314503182	11.3939217178526	10.407317091242403	17.989522349828114
143	245.5740976135234	235.67599510485707	252.10573191214652	11.407119405002534	10.424565514069656	18.447061706531063
144	245.91116621374644	235.9283772852974	250.90887291373775	11.421400782294247	10.441714607126658	18.239094595113194
145	246.24194082872455	236.17897686220553	251.59592844035825	11.436798136415806	10.458768998298025	18.181784242797413
146	246.565107538056	236.4277782429461	250.70493949519977	11.453134987961146	10.475733589295947	18.780858625350103
147	246.88278451831917	236.67475593586943	250.14723716481893	11.470204377315406	10.492613071768417	18.806214722442395
148	247.19546786185268	236.9198916016725	248.90491429904887	11.488065511085244	10.50941290343496	19.04442601526611
149	247.50330616865674	237.16316159348105	251.16079777702026	11.506651098150536	10.52613814885186	20.04623252172849
150	247.80460558238323	237.40451019959943	248.88018016729504	11.526056304000141	10.542785564514169	18.759272978039387
151	248.10307680572583	237.64386600898067	248.6465408354494	11.54591907908512	10.559346687061302	18.762137040658935
152	248.40038074304576	237.88129636827875	248.82425717156312	11.56594251110913	10.575845356916542	18.757084871838632
153	248.69344767433574	238.11679441979763	248.23743592095354	11.586483038326119	10.592284188575364	18.842814893831335
154	248.98291934650376	238.35033678978886	247.61333990729574	11.607455044044723	10.608662893552296	19.012902150692625
155	249.26790961170138	238.58189077300335	249.27603510841692	11.628617978795463	10.624978694372466	18.896237071001345
156	249.54816364441385	238.81147937683855	248.2342665490138	11.649935264030677	10.641231448852563	19.016980497929833
157	249.8239183244671	239.03913997814135	250.16743590120873	11.67161429842548	10.657420592160433	18.828118794573644
158	250.09559155875056	239.26497848545444	250.5533008945749	11.693506002398232	10.673549574041619	18.83216461275818
159	250.3605002835617	239.48903996956676	251.3252919735022	11.716854956290407	10.68961645757639	18.859062721158367
160	250.64606485458233	239.71137266661609	251.0574221586324	11.732264570045588	10.705619088950435	18.692826005301956
161	250.94354181293363	239.93202595849303	252.0340706636311	11.742331580413957	10.72155526384621	18.70929303698138
162	251.28128129261466	240.15099902222084	251.56595540576174	11.733874607099503	10.737426021243772	18.705869955022393
163	251.6130960248562	240.3683468421368	252.02552737858178	11.726914607750446	10.753226059234382	18.655645805028723
164	251.9395026447633	240.58415542435208	252.50799297456516	11.72136877097188	10.76895391411632	18.59534745607254
165	252.26082744146515	240.79846589274845	253.06665780679938	11.71709380227024	10.784608166533356	18.552862586411596
166	252.57728281376825	241.01131598653856	251.49705505348743	11.713997423426775	10.800187681926664	18.972160143208477
167	252.88894047542314	241.2227400724529	252.59711058485837	11.711994470991167	10.815691603174958	18.76790977890403
168	253.19657212978439	241.43276175242212	253.34830565000055	11.710974912111652	10.831120557331586	18.712305046250243
169	253.50011936690694	241.64140547349226	254.37316347018816	11.710889369883239	10.846474765958149	18.729819196871045
170	253.79890793052965	241.8487036616192	254.84314343726362	11.71146251662779	10.861752976371502	18.65441855185715
171	254.09373293444045	242.05468447930664	255.2919030546243	11.712807790903282	10.876954438140412	18.58843880368519
172	254.38359007963757	242.2593694066763	255.7129674105877	11.714689940538745	10.892079290860528	18.52964820845676
173	254.66966176182765	242.46269928870683	255.21411699100355	11.7173307728958	10.907136053057917	18.775994588511203
174	254.95201944890925	242.66475282920908	259.59572214608465	11.720700278423775	10.922118780804517	18.750980552665332
175	255.23077667754188	242.8655664487903	260.5376453781892	11.724762465608865	10.937025892437775	18.80963207653066
176	255.50608622387426	243.06515635095616	261.05682612986874	11.729475760425139	10.951857874510777	18.747218424665224
177	255.77804945757288	243.26353790108715	260.26957689864304	11.734810706811185	10.966615258879603	18.956358501643365
178	256.0468393286756	243.4607257598369	260.3752769202882	11.740733554622915	10.981298611395225	18.93434409194288
179	256.3126089644327	243.65673399279925	261.4315937220545	11.747215078230488	10.995908522699816	18.819241394905124
180	256.57530343743105	243.85157615989982	262.56730633779335	11.754246941012367	11.010445600815933	18.806805478226835
181	256.83530145220277	244.045265387751	263.0818825281871	11.761792842478265	11.024910465239182	18.739072632198315
182	257.0927068224998	244.23781442788598	264.9978659010365	11.769834394213209	11.039303742274633	19.098845247266535
183	257.34677083609876	244.4292357034268	263.9817619893574	11.778238336742199	11.053626061390426	18.924108298267857
184	257.5966219602676	244.61954098628422	264.24308981947377	11.786690070304624	11.067878085145052	18.871710327164337
185	257.8433861557216	244.8087174693776	263.520298036822	11.795525964400756	11.082062690380084	18.577877569450493
186	258.0874894471706	244.99680177110002	262.259157730126	11.804845734598347	11.09617823340452	18.718828337147286
187	258.32906870418674	245.18380530677962	262.7755059067359	11.814625780042617	11.110225333909499	18.72252154851887
188	258.5679435920084	245.36973928828866	263.0962914426659	11.824780673470348	11.124204606001943	18.805489170259122
189	258.80441331169055	245.5546147363397	263.1636049724552	11.835365843282936	11.138116657555587	18.821393957040943
190	259.0377929836137	245.7384424905	263.70672168258847	11.84645930300278	11.151962089755719	18.7458242892307
191	259.2686482916134	245.92123321743796	264.2010871737754	11.858016900583264	11.165741496792343	18.681310947480828
192	259.497358076318	246.10299741780238	264.6720379102794	11.8700109406918	11.17945546566586	18.622056727813632
193	259.7240952117188	246.2837454320502	263.53495763463246	11.882437009091602	11.193104576077527	19.011297893417655
194	259.9488682793759	246.46348744546282	264.3117055962411	11.895303485948348	11.206689400383356	18.849356275269013
195	260.17239740684045	246.64223349253965	263.23178653693134	11.908379177917176	11.220210503594664	18.956032747496902
196	260.39574429108063	246.8199934609103	262.3629558693253	11.92132962388591	11.233668443413041	18.976635314784286
197	260.61702977912677	246.99677709487423	263.130259408749	11.934827071490405	11.247063770289909	18.883340026999047
198	260.83652279200976	247.1725939986502	263.6938238997459	11.948514986823358	11.260397027503716	18.822320928792532
199	261.06184928205477	247.34745363939768	264.3018862397477	11.959855383625435	11.273668751249373	18.76428628614737
200	261.2865291233256	247.52136535005602	264.4367523672295	11.971457235935485	11.286879470735824	18.756256456485026
201	261.51182436987096	247.69433833203703	268.0793952397968	11.982780850726298	11.300029708288939	19.281699513349302
202	261.72690409555986	247.86638165779692	266.2486097345759	11.997485524574884	11.313119979457582	18.774052783194588
203	261.9613873411796	248.03750427330627	267.4750292778486	12.00652103245552	11.326150793121268	18.6754122281739
204	262.19632637449746	248.20771500043392	268.1124062472804	12.016514387253414	11.33912265159822	18.638106011251107
205	262.4303347550629	248.37702253925477	270.304529696446	12.027502735226118	11.352036050753199	18.61047671685584
206	262.6632366727574	248.5454352107225	270.6379845202628	12.039484322903084	11.364891459151435	18.553803111121088
207	262.89434754024205	248.7129565450314	270.64675246339965	12.052767506703434	11.37768896106087	18.608102765654863
208	263.1244185330632	248.87958070365937	270.8742499479746	12.067283105943156	11.390424883136625	18.4599991359515
209	263.3533452673525	249.04530472527182	271.60251827129656	12.08323031383448	11.403097078237355	18.467174546514308
210	263.5813967873691	249.21016746905553	272.5448503286764	12.100756933062312	11.415713263095714	18.349563959150586
211	263.80858568909235	249.37417694929644	272.8586971019059	12.120226450422487	11.428273896753044	18.412170751307453
212	264.0365669899963	249.53734107300843	273.3450601560517	12.141923996633796	11.440779432512022	18.418355842314863
213	264.2649815818515	249.69966764181706	273.88498160073436	12.165818212298559	11.45323031803159	18.39525956640717
214	264.49457389922594	249.86115256400913	274.2673110555267	12.192317841027338	11.465626891041474	18.35202214520996
215	264.7266045971881	250.02181405578372	274.8708018622463	12.221814982687349	11.477969677913373	18.384983749306212
216	264.95978892620633	250.18166075488998	275.3139896689584	12.254745457239665	11.490259119852885	18.37180728728251
217	265.19581850169544	250.34070005979638	275.7536014653613	12.293462454722729	11.502495642880218	18.362784859667197
218	265.43859689882134	250.4989392724006	275.8794582490145	12.339349635197303	11.514679667818436	18.343471518913237
219	265.6930918554973	250.65638559968218	274.67603493473615	12.394892091307938	11.526811610377623	17.88118681640723
220	265.9668059553965	250.81304615531843	276.4011391348302	12.465536192437442	11.538891881236905	18.215403587124783
221	266.2767397538852	250.9689279612681	276.8794737266069	12.563591733145168	11.55092088612533	18.23784667312594
222	266.6843334180646	251.12403794931993	277.29229573672836	12.735014266727335	11.562899025900665	18.210348349480775
223	266.97218337408367	251.27838296261027	276.9869232308197	12.827690459493441	11.574826696626944	18.26777436906037
224	267.1400361651917	251.43196975710833	277.37315789499013	12.834648809275954	11.586704289650235	18.150013946224927
225	267.3062859795209	251.5848050030703	277.5111683908357	12.84175509789655	11.598532191672978	18.068706170790303
226	267.47152614742436	251.73688540214656	277.6363475842423	12.848849879117491	11.610314905627956	17.99658089136087
227	267.6342279611899	251.88815482754868	278.0025249752143	12.855936511880428	11.622078916125899	17.98823676799946
228	267.7951944485222	252.03869229690318	278.3611611559681	12.863207308713672	11.63379432795473	17.98010865657094
229	267.9536676651854	252.1885041525442	278.70887874910784	12.870814996025215	11.645461509450314	17.972482035610412
230	268.11327983313515	252.33758310974198	279.0451610804665	12.878022510154963	11.657077456902451	17.966097189027927
231	268.28271541084285	252.48589648976176	279.39125692635025	12.883079579353636	11.668660999600727	17.955033649082154
232	268.4505041983733	252.63350049596022	279.72800234107314	12.888309769398141	11.68019836516832	17.943700626335126
233	268.61444032309885	252.7804037031788	280.0594716240996	12.89378215738184	11.691688849886932	17.931936673569954
234	268.7744141756679	252.9266120709013	280.3747142051586	12.898882906028668	11.703132802024468	17.922151724210565
235	268.9353632732174	253.07213147749164	280.70205399720277	12.904813520483573	11.714530566638569	17.9079890961971
236	269.09431213332175	253.21693067629275	279.02514246962096	12.91105083659508	11.72590561846547	17.96110086666739
237	269.2516970028798	253.36105064743595	280.11489240991745	12.917436143568422	11.737236299760218	17.953593191961524
238	269.41127410363936	253.50449900932233	280.4566840898055	12.923285276555585	11.748521730135526	17.93237648571544
239	269.56873320886893	253.64728136807892	280.4339657394949	12.929414408511425	11.759762239333705	17.992915782564964
240	269.72146275975155	253.789403262718	280.6924464663686	12.936289682681137	11.770958153401827	17.992264035871326
241	269.87453114908965	253.9308701661899	281.1704382150936	12.942844901704355	11.782109794745976	17.962979230832502
242	270.02649857339327	254.0716874864147	281.3869124234701	12.949410986400933	11.793217482184492	17.94455420972061
243	270.1770060050151	254.2118605672951	281.57503500823805	12.956130910245053	11.804281531000273	17.88304923674372
244	270.32603702576324	254.35139468970917	280.02715845328237	12.963003352616939	11.81530225299198	17.971924766210904
245	270.4736061389651	254.49029507248378	280.9351975307073	12.970016109755317	11.826279956524422	17.867471274968004
246	270.6197703371795	254.62854819278863	281.3297822023245	12.977173394940998	11.837219447487406	17.84520861684049
247	270.7645469929417	254.7661681518996	281.7028659199143	12.98447197385788	11.848118847423814	17.82394143487822
248	270.90795247844403	254.90316958456802	281.70241017062284	12.991908495283278	11.858976140330249	17.819693437443725
249	271.0500029419828	255.03955747108068	282.6939037978144	12.999479690838793	11.869791621259068	17.82051172624286
250	271.19071428712886	255.17533672992056	281.42750549101424	13.00718237652313	11.880565582463518	17.722638139489277
251	271.3301021707375	255.31051222415456	282.2185268736516	13.015013451247219	11.891298312940268	17.553600817808945
252	271.46818199342744	255.44508877185712	282.4052167374538	13.022969896377841	11.90199009760193	17.611875125058226
253	271.6049688772862	255.57906965736998	282.4751821533432	13.031048777109792	11.912641367429183	17.611765318883307
254	271.74060250200125	255.7124609965281	281.5466744925111	13.039226102895714	11.923252259606357	17.700674125226154
255	271.87507227932144	255.84524876223492	279.41890069518524	13.047505132799571	11.933827524856062	18.145137295033468
256	272.0081423006268	255.97740798163187	279.81697736551837	13.055914549951108	11.94437448385824	18.150068112943096
257	272.13992878748144	256.10898649284934	280.5828961939869	13.064438806565473	11.954881820596476	17.9979394234792
258	272.27035864985123	256.2399894539842	281.02966039956743	13.072959020336715	11.965349811050386	17.95648924289518
259	272.3997013890197	256.37042549198543	281.08461516393896	13.081569632713947	11.975778784401049	17.9218448765932
260	272.5278392772497	256.5002990014052	281.76290073149846	13.090287207643135	11.986169002669378	17.889483593554562
261	272.65483288925157	256.6296143280554	281.8209663214673	13.099104651925177	11.996520725136328	17.881007386683468
262	272.7805153850849	256.75837576971765	281.4635930441586	13.108093930010043	12.006834208379688	17.731104165627457
263	272.90500719007224	256.8865875768394	282.03419354557366	13.11718856650653	12.017109706310219	17.725705400364124
264	273.02798217816434	257.0142529501379	282.4095495337726	13.126299181781466	12.027347401742716	17.706513973650697
265	273.14950145183747	257.1413765936621	282.7934626236409	13.13560348893185	12.037547581498758	17.691319882847917
266	273.26830736809285	257.2679630655875	282.84076541707645	13.145208098346414	12.04771052399764	17.5993297951598
267	273.38482338600267	257.39401635304	282.02283469130566	13.155046637251596	12.057836481058546	17.70670256681825
268	273.50024651866585	257.51954057064086	282.19066134464623	13.1649640364608	12.067925684523184	17.841933809231175
269	273.61387268073133	257.6445396988113	281.4873097276353	13.174955045216523	12.07797837301887	17.952874034053153
270	273.7254218441287	257.76901767518325	282.1098053331028	13.185016558339639	12.087994782741443	17.898595680654417
271	273.8380305935798	257.8929783952038	281.9987944394254	13.195162819855875	12.097975147486581	17.769614270552516
272	273.9495652641755	258.0164257127294	282.7741777236143	13.205375279782672	12.10791969868062	17.829885244064545
273	274.05994481962824	258.13936344060994	283.17082460227107	13.215578444770836	12.117828665410785	17.817778272685878
274	274.04556184223884	258.26179535126244	283.5543942602216	13.138552228108253	12.127702274454865	17.806861767866433
275	274.0210324014381	258.3837251772355	283.9297872127946	13.058396239960738	12.137540750310517	17.797359162028418
276	274.0290362207408	258.5051566117637	284.2933619446822	13.003864508547572	12.147344315223847	17.78911349379198
277	274.0555568734699	258.6260933093126	284.64623598666066	12.963634063995269	12.157113189217675	17.782094452733872
278	274.09418790402964	258.74653888611476	284.9915629510246	12.932887214552894	12.166847590119225	17.776341377766737
279	274.1412182428363	258.86649692069676	285.33234383721623	12.908912646083456	12.176547733587338	17.772038258662988
280	274.1944264460379	258.9859709543967	285.66528794314434	12.890022608197823	12.18621383313929	17.76882971922351
281	274.2513115907058	259.1049644918742	285.98517776723	12.875192452577519	12.195846100177011	17.766604853034742
282	274.3096418916857	259.22347840284533	286.3009917378026	12.8637500078914	12.20544497404304	17.76577453115423
283	274.36964707137946	259.3415131701061	286.60890374547824	12.85499837118411	12.215010920326636	17.765687602094914
284	274.43180835986414	259.459077721595	284.62835561826387	12.848375176955585	12.22454365329791	17.53204414369888
285	274.49553937423156	259.57617541398736	284.18962758052373	12.843518496606814	12.234043377630963	17.631357827414895
286	274.5604932478899	259.69280958242774	284.5185165835255	12.840170888902641	12.243510293040252	17.631499528893674
287	274.6259741789978	259.80897963622937	284.4799967194794	12.837874031300709	12.252944523339762	17.630403392182473
288	274.69106331893056	259.92468652036933	285.11244994470434	12.83606272687705	12.262346219181298	17.639452291109812
289	274.75672966750733	260.03993965728364	285.45459677809424	12.835282877094796	12.271715695423326	17.650379563972827
290	274.822801433021	260.1547422434052	285.78156528566944	12.83541733569103	12.281053145554178	17.6650288209193
291	274.8891341676905	260.26909744313923	285.52822614108027	12.83636827535207	12.29035876118634	17.572155948074265
292	274.9555514936478	260.3830083892872	286.9426969357848	12.838058501037843	12.29963273207809	17.87207681376816
293	275.02198085911556	260.4964781834655	284.78649416082027	12.840414968514418	12.308875246154876	17.895041560816118
294	275.08835784524223	260.60950548625084	284.0522678766108	12.843375525028529	12.31808831469081	18.18356494411249
295	275.15460914007315	260.7220877965805	284.4254509036283	12.846888576926043	12.3272744143099	18.17276275534935
296	275.22065541674476	260.834238124951	284.77682085306344	12.850908345394894	12.336429588580938	18.16430607885146
297	275.286451953747	260.9459594521133	285.9079819041264	12.855395871052869	12.345554018372273	18.269318402407333
298	275.3520361622266	261.0572547296265	285.8576295046359	12.86033500358329	12.354647882820242	18.199122255228893
299	275.41722971728325	261.16812269917193	286.24724729298254	12.865658454927564	12.363711066629124	18.20566665019061
300	275.4820873942795	261.2785601000695	286.6147485052043	12.87134325688266	12.372743314703943	18.21184650362745
301	275.5464686081321	261.38858013300745	286.9581310578395	12.877322143298029	12.381745525426345	18.216789821458406
302	275.61063900442946	261.4981856475468	285.9441777949227	12.883629874063223	12.390717870197165	18.084858377104872
303	275.6739063245219	261.60737945490297	287.1888366385173	12.890335597950685	12.399660519783193	18.394091831748742
304	275.74173015057903	261.71616433929125	287.52133642720327	12.896778929613122	12.408573643329698	18.404371891761617
305	275.8253533001428	261.82451661787286	287.8441685797475	12.901568353642386	12.417461039750014	18.41388795029951
306	275.9088246693438	261.93245954868877	288.1569594633429	12.906687526178372	12.426320055707137	18.42261201497683
307	275.99282319775074	262.0400017787833	288.46021147405577	12.912100869821689	12.435150039522552	18.430586957695077
308	276.08002679641106	262.14714598799134	288.75451354199816	12.917604279958713	12.443951153999153	18.437845398465576
309	276.17698718227825	262.2538948308223	288.61262098519165	12.92274293083122	12.452723560402353	18.526137982334628
310	276.2677574897067	262.3602509367806	289.01491786319764	12.92860108879231	12.4614674184758	18.505642906791824
311	276.3391424286133	262.4662168776286	290.76298900951815	12.936017615424012	12.470182889822853	18.811802461533937
312	276.4055434392874	262.5717952395674	291.44596088332537	12.944096359113214	12.478870130609828	18.956076862238206
313	276.4694943031342	262.67698860643395	291.6744896604	12.952724613639194	12.487529293311738	18.948469301026908
314	276.52972209493157	262.7817995108224	291.89658468026386	12.961868208007571	12.4961605317379	18.941226378755797
315	276.5905571872962	262.88623046185444	292.11329847225574	12.971246283399722	12.504763998250787	18.9343100843183
316	276.6522118189161	262.9902824952578	292.326176505877	12.980812341690948	12.513340530200757	18.927555722838633
317	276.7143939425874	263.0939567452078	292.5354687349903	12.990499859301485	12.521890906461755	18.920990920267016
318	276.77718928292734	263.19725844295687	292.99755429308686	13.000352520066293	12.530413954362993	19.01514349164072
319	276.8400887982189	263.3001900065603	291.594239583629	13.010275339497571	12.538909820641194	18.529275280467015
320	276.9028176014753	263.4027538320252	291.79981797035015	13.020188175517259	12.547378650654212	18.52499904263421
321	276.965907094262	263.50495229358336	291.58511655879806	13.030237954160214	12.555820588393855	18.438955064530035
322	277.02920542233755	263.6067877439592	292.05449844788865	13.040393497401613	12.564235776498577	18.485315471655518
323	277.091455451607	263.708262514635	292.2679570920617	13.05073856951212	12.572624356265727	18.485096608451318
324	277.1538620477726	263.8093789161118	292.4762107769982	13.061242617184751	12.580986467663775	18.484484404349402
325	277.2171470911748	263.9101392381667	294.7272586393542	13.07219322781442	12.589322249344105	19.01058777220623
326	277.2804976726442	264.0105457501068	294.7594535479452	13.083195288971561	12.597631838652655	18.837859152515826
327	277.34382437597037	264.1105991531519	294.5090165662972	13.09429561300949	12.605915664320865	18.85901987136956
328	277.406376661162	264.21029744502454	294.86633570600037	13.105125360005912	12.614174662536204	18.837216026021494
329	277.4684775315082	264.30964857989335	295.1072131178713	13.115794230302901	12.622407881403674	18.827121610688117
330	277.5306080633099	264.4086547479433	295.47751771813074	13.126547058408159	12.630615453108925	18.83439008440996
331	277.59274215804135	264.5073033413072	295.41358137104373	13.137380206674093	12.63879294714156	18.797236175243185
332	277.65443504515423	264.6056106645657	295.6762908326077	13.148345415858106	12.646944862189592	18.795046507051897
333	277.7161069284485	264.7035794646743	295.9305791198942	13.1593832178129	12.655071516199964	18.792635633151104
334	277.77774041736814	264.80121185635164	296.1736082806751	13.17049015393464	12.663173036473388	18.79027654897097
335	277.8393156194814	264.89850993597554	296.40959571813636	13.181663558864093	12.671249549098954	18.788729875926066
336	277.9008144175538	264.99547578180454	296.6367390498265	13.192900936075212	12.679301178963241	18.787384041906723
337	277.9619140441134	265.0921114541959	296.8554842973708	13.204219652944502	12.687328049759472	18.786023338587245
338	278.02268519716336	265.1884189958212	297.0682493697421	13.215601596896414	12.695330283996462	18.78484612424817
339	278.0834351506979	265.28440043187913	297.27530113452633	13.227030354466207	12.703308003007145	18.783792004848166
340	278.1440766535746	265.3800577703052	297.47273250420744	13.238512698163227	12.711261326957109	18.783786645654015
341	278.2045963256766	265.47539300197894	297.67179756123363	13.250046872353382	12.719190374852646	18.782637794308876
342	278.2649820117867	265.57040810092866	297.8690349618476	13.261631197710441	12.727095264548954	18.780470057739556
343	278.32522266510443	265.665105024533	297.25408780951193	13.273264064000257	12.734976112757664	18.946295381315572
344	278.3853082448233	265.7594857137207	297.49629629775205	13.284943923656618	12.742833035054579	18.929468000147512
345	278.44548158490187	265.85355209316754	297.71135336584007	13.296731912253671	12.750666145886798	18.919763367057193
346	278.50570281978924	265.94730346092905	297.9185486538038	13.308619091893455	12.758476655893258	18.91153185595808
347	278.5657420492153	266.04073675983614	298.1103157888346	13.320548896212761	12.766266758291405	18.90572890003165
348	278.625180346476	266.1338614884277	299.1027024207172	13.33256628651819	12.774033360822461	19.710344847979087
349	278.6840801126731	266.22667950787354	295.1646430979779	13.344590127119393	12.781776573652552	18.411584485308875
350	278.74277666802266	266.31919266404225	296.0407965827455	13.356653082908611	12.789496505851133	18.578437548028713
351	278.80128314752164	266.41140278768506	296.46959674997356	13.368758939458084	12.797193265397	18.65171391787847
352	278.8606020022373	266.50331169461555	296.68073905502285	13.381188633751664	12.80486695918404	18.640647159064983
353	278.9193240439617	266.59492118588946	296.8862912755877	13.393547687523052	12.812517693026846	18.63059140532717
354	278.9778268033842	266.68623304798007	297.086791944852	13.405943295220204	12.82014557166596	18.621421186083655
355	279.03588202191577	266.7772490529538	297.2826750877168	13.418359299363807	12.827750698773048	18.61303638789027
356	279.09365290136543	266.8679160294064	297.4732259604364	13.43079283605222	12.835328256304468	18.604981275930893
357	279.15120971226077	266.9581971701129	297.65596562252944	13.443259078453773	12.84287488029785	18.59715421059642
358	279.20849824635246	267.0481876835822	297.85526732425376	13.455769026747292	12.850399039695697	18.5879083848059
359	279.2654663221023	267.1378892872932	298.05517072933054	13.468320574742272	12.857900834084012	18.57873287452375
360	279.32129667824336	267.227303685153	298.2514223544914	13.480643814120945	12.865380362001842	18.57009439320031
361	279.37684083176674	267.3164325676599	298.44386754453234	13.492978740447912	12.872837720944936	18.56186563102768
362	279.43215300028515	267.4052776120651	298.63295251654165	13.505340011577838	12.88027300736922	18.554105292412274
363	279.48723228558185	267.4938404825325	298.8186376253407	13.517726647255726	12.887686316693975	18.5467235581289
364	279.542091912625	267.5821228302976	299.00111105409803	13.530138146863337	12.89507774330499	18.53970396681431
365	279.59679864985486	267.6701262938228	299.1809198259467	13.542575914994588	12.902447380557103	18.533171771267835
366	279.65126361131735	267.7578524989542	299.3575532831233	13.555036129699092	12.909795320776782	18.52708160582532
367	279.7053596068825	267.84530305907373	299.53118948130094	13.567513221340255	12.917121655264348	18.52131344913002
368	279.75922057133096	267.9324795752519	299.700035724113	13.580011106957793	12.924426474296032	18.51582498807707
369	279.8128450327449	268.01938363639863	299.8636642352154	13.592529156797069	12.931709867125589	18.511294673510267
370	279.86619939533955	268.106016819412	300.024828427092	13.605061893021691	12.938971921985853	18.507042662600856
371	279.91832011155975	268.1923806893267	300.1830229644735	13.617335103986232	12.946212726089934	18.50284867520857
372	279.9692982712614	268.2784613853392	300.33619336691453	13.629366334515746	12.953431257940924	18.4979315970481
373	280.0206177692615	268.3642696695734	300.48707449025295	13.641577028588223	12.960628264548276	18.49321923596822
374	280.0717059280672	268.4498132970455	300.6363456632546	13.653803093515862	12.96780427726817	18.488788961430394
375	280.1226602997703	268.5350937867098	300.7827666216763	13.66605458521457	12.974959379242195	18.4846085722163
376	280.1741160941813	268.62011264637727	300.9254624982464	13.67831939042579	12.982093652594074	18.48064885454173
377	280.2254695436275	268.7048713728562	301.0658233249785	13.69061044602262	12.989207178429238	18.476843218095766
378	280.2766329269369	268.78937145209204	301.2038284340991	13.702943282354932	12.996300036834157	18.473096048346374
379	280.3275249611342	268.87361314455063	301.3395107693709	13.715288369435045	13.0033724439881	18.469437399036327
380	280.37832162406465	268.957594218409	301.473213336512	13.727656280844686	13.0104248957352	18.465917429797642
381	280.42907621684515	269.0413210244209	301.60531356659357	13.74003731990683	13.017456916787458	18.46259384671938
382	280.4797221059642	269.1247950065649	301.60797978130637	13.752433729126516	13.024468583128831	18.45890043305524
383	280.53022570416607	269.2080175986384	301.98168887838506	13.764846278996208	13.031459969715957	18.458339421743084
384	280.5804447907496	269.2909902243902	302.1114196964582	13.777272287180331	13.038431150475576	18.454940311131214
385	280.6305631993894	269.3737142976543	302.23918582229237	13.789728774037574	13.045382198301446	18.45189034777814
386	280.680662177391	269.45619122248155	302.3635554370178	13.80220877117991	13.052313185051187	18.448414327428416
387	280.730778218907	269.5384223932712	302.4810873992676	13.814708311505631	13.059224181542508	18.442970904675686
388	280.78286267338956	269.6204091949014	302.59725792420903	13.827026612051121	13.066115257549342	18.43778629101609
389	280.82857328214476	269.7021530028593	302.7118312581992	13.840988838568263	13.072986481797368	18.432806683301425
390	280.8888522808799	269.78365518336994	302.82494009035753	13.851061354438787	13.079837921959374	18.428016966242282
391	280.9492248082634	269.8649170935259	302.93686384314185	13.860958387033097	13.086669644650124	18.423460220772935
392	281.00931070323054	269.94594008141473	303.04701876472404	13.87090492639659	13.093481715420998	18.419020418760688
393	281.06942285572035	270.0267254862467	303.1555454588161	13.88079057604948	13.100274198753894	18.414637966840537
394	281.1300080153968	270.1072746384822	303.2629482910064	13.889587297671191	13.107047158055215	18.410467447280173
395	281.20179024316167	270.1875888599585	303.36923926006494	13.898332583809657	13.113800655649106	18.406501541699956
396	281.2743812324385	270.2676694640161	303.4744299630256	13.907603758614462	13.12053475277039	18.40273340887152
397	281.34663635067835	270.34751775562455	303.5785315626055	13.916902586990519	13.127249509557114	18.399156650426786
398	281.41703838317574	270.42713503150827	303.68156762463343	13.925870615357383	13.133944985042564	18.395771742491622
399	281.4932068119267	270.5065225802717	303.78414356741627	13.935529799713548	13.140621237147068	18.392735394981734
400	281.57094883909207	270.5856816825245	303.88546365228575	13.945436967019216	13.147278322669035	18.389843165426146
401	281.648573544874	270.66461361100687	303.9854724538498	13.955425887675407	13.15391629727588	18.387085046277203
402	281.7260049075212	270.7433187071328	304.08434466422557	13.965497749332902	13.160535321361271	18.384474204965993
403	281.80154129242686	270.8217989360283	304.18173579868505	13.975413632346868	13.167135367327058	18.381940389560214
404	281.87494695831026	270.90005575291724	304.27807512030745	13.985139602925358	13.173716463866377	18.379568615056865
405	281.9484340612112	270.97809040037265	304.37322992650417	13.994933723101383	13.180278662014898	18.377389142660576
406	282.0199232154409	271.0558947023148	304.46721756420857	14.004810433875756	13.18682172144898	18.375381533663457
407	282.0909816799011	271.13347694523605	304.55984659903055	14.01465559326867	13.193345906822929	18.37345534508845
408	282.16351958448416	271.2108407032951	304.6495168282117	14.024468475821232	13.199851337957751	18.371056739685546
409	282.23599580798447	271.28798719089593	304.7372157533444	14.034332053195056	13.206338061088953	18.368725788671217
410	282.308397643717	271.3648718694356	304.8239368737175	14.04424415385753	13.212812930245002	18.366523505000846
411	282.38069865008197	271.44151222726015	304.8292581650437	14.05420402193427	13.219274022847902	18.379512481335297
412	282.45287678814424	271.51793901442574	304.51971368726646	14.064210610115179	13.225716515866518	18.464422194512668
413	282.52494765521135	271.59415341863854	304.6283940814632	14.074259971751223	13.232140450589368	18.45561230147209
414	282.5969018045846	271.6701566213584	304.62735405101927	14.08435042051639	13.238545867005373	18.419356185985293
415	282.66859193993116	271.7459497979239	304.8715289961684	14.09446269752007	13.244932803787558	18.45178896897898
416	282.74034393180875	271.8215341176782	304.9671257085469	14.104575604591655	13.251301298276026	18.445094500296403
417	282.81181791383534	271.8969107440943	305.0600455811067	14.114590984502586	13.257651386460491	18.438969290936544
418	282.88234582710766	271.972080834901	305.15040064971737	14.124428870306598	13.263983102962372	18.433319403973705
419	282.9532291056839	272.0470455422084	305.2378699661182	14.134444656596854	13.270296481016292	18.427884974340593
420	283.0239445128076	272.12180601263424	305.32256628708933	14.144486764200721	13.276591552451094	18.422647653217602
421	283.09553466483425	272.1963633874295	305.4050066496487	14.154497793224792	13.28286834767036	18.417732467714387
422	283.16405738240655	272.27071880260445	305.485815608432	14.164689232303862	13.289126895632599	18.413136710873008
423	283.2348685730496	272.34487338905456	305.56551854726496	14.174771193169898	13.295367223830741	18.408896206830985
424	283.30679546330634	272.41882827268654	305.64435360062294	14.184807211976608	13.301589358271569	18.4050302081461
425	283.378517273328	272.49258457454374	305.7221722276539	14.194867656964893	13.307793323454426	18.401450053367988
426	283.4500318977995	272.5661255792846	305.7980698851969	14.204951684096667	13.313981343989143	18.39790524263001
427	283.52133744278444	272.63945789658055	305.8724603925786	14.215058479768244	13.32015275842421	18.39445221246015
428	283.5923740088016	272.7125949736925	305.94608631887337	14.225184548912837	13.326306061984951	18.391158992618017
429	283.6631764116581	272.7855379135776	306.0194039522205	14.235330770579353	13.33244127293418	18.38805937288904
430	283.73376418414824	272.8582878149505	306.09108223473964	14.245497376454043	13.338558407917574	18.38472006416925
431	283.80408520534803	272.9308457724048	306.16265875954554	14.255687629819995	13.344657481941374	18.38153210166083
432	283.8739524645494	273.00321287653446	306.23497352559815	14.265892083195357	13.350738508349993	18.378705686260805
433	283.94356292401056	273.07539021405233	306.3070561095425	14.276113480130999	13.356801498803916	18.375946266923354
434	284.012951659226	273.14737886790834	306.3782240231777	14.28635152619072	13.36284646325763	18.373023586295446
435	284.0820980756955	273.21917991740355	306.4486331219929	14.296600617434814	13.36887340993814	18.370022308719594
436	284.1510259169663	273.2907944383038	306.518683267868	14.306866165581177	13.37488234532391	18.36712453074814
437	284.21933039591386	273.3622235029489	306.58836324600435	14.317077214776786	13.380873274124543	18.36432705847281
438	284.2866488285823	273.43346818035917	306.65761575988	14.327221574797877	13.38684619926135	18.36163208913846
439	284.3536458468301	273.5045295363375	306.0724651230786	14.337379440153404	13.392801121848818	18.500730294789644
440	284.4203883237863	273.5754086335673	306.24940893011177	14.347544294548564	13.39873804117771	18.470586027959403
441	284.4868774635364	273.64610653170473	306.3269065303392	14.35771568696799	13.404656954699346	18.465812413428747
442	284.55310806606184	273.7166242874653	306.4029272397996	14.367894183254522	13.410557858012126	18.46133878641542
443	284.61906439564825	273.7869629547033	306.47323957642806	14.378082000771562	13.416440744849861	18.4562500824651
444	284.6847712215691	273.857123584484	306.54423078225756	14.388275085271058	13.422305607072943	18.452029099032078
445	284.75022987796547	273.9271072251459	306.6146878882587	14.398473048344236	13.428152434662033	18.448176569742117
446	284.81544172777075	273.9969149223547	306.6843663026124	14.40867551629027	13.433981215715752	18.444611350082432
447	284.8804081606842	274.0665477191437	306.75370367773854	14.418882129886772	13.439791936451392	18.441296941828014
448	284.94513059128724	274.1360066559444	306.8222291338874	14.429092544165629	13.44558458121075	18.43828336256207
449	285.00958721359126	274.20529277059984	306.8895479586552	14.439308674579852	13.451359132470522	18.43557983206917
450	285.0734240317054	274.2744070983639	306.95608003418437	14.449493089141539	13.457115570858354	18.432981739650856
451	285.13677620492183	274.3433506718821	307.022200151034	14.45965162818865	13.46285387517552	18.43049616677117
452	285.19996676377053	274.41212452115224	307.08772446226567	14.469807447360164	13.468574022426402	18.42881949981954
453	285.263741069534	274.4807296734628	307.1540772420033	14.479712228220707	13.474275987856373	18.426623804957316
454	285.3297272735838	274.54916715330614	307.2277172796878	14.488775482543655	13.479959744998318	18.420523963963507
455	285.39569652665324	274.6174379822642	307.2999524153125	14.497762465256946	13.485625265729515	18.41483597255646
456	285.4615378885132	274.6855431788635	307.3697722765432	14.50671644249432	13.4912725203396	18.40979349725923
457	285.5277015216766	274.7534837583954	307.43910834155866	14.515479184136957	13.496901477610924	18.404930511929738
458	285.59361099446085	274.82126073269944	307.5079656348772	14.524250044123937	13.502512104912933	18.40024017841836
459	285.659280307119	274.8888751099038	307.57634895708344	14.533027822083447	13.50810436831179	18.395716065954353
460	285.72508534060006	274.9563278941206	307.6438969630644	14.541685426340628	13.513678232696835	18.391270061986834
461	285.7918373573803	275.02362008508965	307.71017006716266	14.549947954644548	13.519233661925988	18.386796542246973
462	285.8584017930277	275.090752677767	307.77583164897874	14.558210239922742	13.524770618991429	18.382436967062475
463	285.9246130840838	275.1577266618518	307.840938022592	14.566429281495584	13.530289066208022	18.37822147356811
464	285.9905932720438	275.22454302124663	307.90542831539574	14.574656605234289	13.535788965426404	18.374143409716233
465	286.05693110793356	275.29120246026685	307.96925126727484	14.582649559946	13.541270372097117	18.3702252126283
466	286.1241131484335	275.35769305897674	308.03207881858145	14.590207945558708	13.546734891278719	18.366552628952665
467	286.190917684776	275.42401656196995	308.0944449936453	14.59773506360783	13.552182235041121	18.362996297257425
468	286.25759386302803	275.4901863601358	308.15635742988417	14.60518717146617	13.55761087426142	18.359553464465723
469	286.32475298157004	275.556193983529	308.2178007100383	14.61230509823872	13.563024526763094	18.356219061662088
470	286.3918651419712	275.6220397045786	308.2767080065754	14.619153476251837	13.568423070940405	18.352239322558034
471	286.45901597683485	275.687734344532	308.3352234300606	14.625906628380204	13.573802717574065	18.34843625527425
472	286.5271665293145	275.753279145255	308.3940539604037	14.63217034917383	13.579163456132227	18.345009463882818
473	286.5950326635038	275.81867500073446	308.4524517019343	14.63847310896688	13.584505258728155	18.341680279957462
474	286.6626235087122	275.88392278865047	308.51042158118196	14.644812228482959	13.589828101021169	18.338446164298073
475	286.7300467674429	275.9490233686397	308.5681033405912	14.65115294966953	13.595131962868553	18.33527185178835
476	286.7975646263096	276.0139775804063	308.6246358192253	14.6574107795997	13.6004168290321	18.3323342398006
477	286.8647962964382	276.07878624167785	308.67987771633756	14.66370609941064	13.605682689940625	18.329682458402445
478	286.9316471586523	276.1434501460018	308.7366103311446	14.670024740979631	13.610929542508758	18.326652788671485
479	286.99822687387723	276.2079700603831	308.79281314775363	14.676381309055449	13.616157391012246	18.32367752114499
480	287.06457725334184	276.27234672276404	308.8484632250088	14.682762779312718	13.62136624801783	18.32075123638197
481	287.1317431991181	276.3365808393517	308.9039472753263	14.688834350109374	13.62655613536527	18.31793603052053
482	287.1980758771038	276.4006712989459	308.9589472486226	14.695123821102014	13.631727439755826	18.31517566338699
483	287.2591802893202	276.46461811027183	309.01346833231753	14.702730742052752	13.636880312090705	18.31246863105996
484	287.32528257009295	276.52842427422485	309.0676231113779	14.708216808891647	13.642014347404551	18.309831118762627
485	287.3927616453003	276.5920903407874	309.1214143292353	14.71298734874836	13.647129615284838	18.30726163091464
486	287.4592630488228	276.6556168130864	309.17483721014065	14.717918845999977	13.652226200052574	18.304760116049287
487	287.525400385878	276.71899295530227	309.22771265026563	14.722905390218777	13.657303518586984	18.302359089066652
488	287.5910330725194	276.7822286946953	309.2802331773758	14.727991751173757	13.662362269689407	18.300021778745727
489	287.65805075262574	276.8453260566419	309.33240144122954	14.732598150777479	13.667402691128956	18.29774686283781
490	287.724778928885	276.90828532584504	309.3841793656838	14.737285332679235	13.672424936889378	18.295525760117837
491	287.79313026188294	276.9711067254704	309.43547439795424	14.741394269624244	13.677429180666879	18.293350754729172
492	287.86129079445243	277.0337904149939	309.4863352292371	14.74550523585513	13.682415616512571	18.291250925633914
493	287.92902394015874	277.09633648854907	309.5368549287606	14.749675470803561	13.687384459260912	18.289208620275737
494	287.99675735290754	277.15874497390223	309.58703603674684	14.753820987472174	13.692335944694598	18.287222699251487
495	288.06595160381477	277.2210158321948	309.6368810661144	14.757476216045681	13.697270329389955	18.28529205731698
496	288.1348116278724	277.2831489585996	309.68639250733906	14.761189243919759	13.70218789018497	18.283415621267025
497	288.20334186959167	277.3451441840479	309.735572828553	14.76495956277338	13.707088923208806	18.28159234890521
498	288.27196553279083	277.40700127817945	309.784424475569	14.76879786322061	13.711973742411327	18.279821228031906
499	288.3415349084563	277.46871995367235	309.83315108771535	14.772726101603423	13.716842677532425	18.27817345151895


==> fig1-3.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	140.4198464137682	139.4930301898127	140.0161920991905	4.797296853718374	4.795746090778299	4.917461325180221
1	132.50776384265404	128.57857187745995	132.76883460536993	4.560788228793023	4.733011078997415	4.855147148778185
2	135.03634017488704	130.62835294649443	134.0959942259592	4.970178064669452	5.062934132264787	5.059188421716497
3	136.85093577904172	131.7221808356385	135.2534068985148	5.127007979130255	5.263658256349878	5.1721710336789535
4	139.2684024715256	133.25363089533263	136.96178746897002	5.316173415716626	5.440123165607989	5.316839857379342
5	141.8717545677275	135.11647232866306	139.45669104110044	5.452086884058014	5.51966870450731	5.580923167011713
6	143.9910663372026	136.75497490142092	139.00456140066447	5.586942587371382	5.574538128106494	5.942075708921586
7	145.9661058706028	138.4319490177708	142.34082054857743	5.781016130198432	5.661619229500974	5.760073176055179
8	147.79894186157262	140.07792394928651	144.81460675644482	5.957277394011043	5.750609948186059	6.166677569284475
9	149.45573491446913	141.58067197320898	145.41615841285784	6.150676734405787	5.836910600141789	6.5782018255899715
10	150.90661979971233	143.03288302306058	147.85408490372	6.36929663842683	5.923011764611803	6.6845504809159895
11	152.165421337998	144.42048465991292	149.89843776134055	6.6293226504995735	6.006527642481884	7.034100472213511
12	153.28928415183844	145.73803210717543	147.5509868626938	6.923594965865822	6.088244058557843	7.096901430876491
13	154.3264057567247	146.9987792538497	153.02665100205652	7.232623100217329	6.168142622990608	7.145042857763682
14	155.29371974491977	148.2099965495524	155.3970272858803	7.5414346584972725	6.246049230034806	7.920023412590851
15	156.09874417551052	149.3760478094143	160.17918359974766	7.920402239226807	6.321691209792465	10.749143684035472
16	157.2438127833904	150.4994238143446	161.37561593092704	8.016321302413555	6.39519398821371	8.119674417929907
17	158.30835317978625	151.5838327568172	162.3819759992586	8.124666375443724	6.466699017194351	7.993043388822396
18	159.31052847807473	152.63190095817757	163.1202951972295	8.241265349527762	6.5362736135177455	7.92443947256395
19	160.25772984328935	153.645547239065	163.44122223658175	8.363509078439058	6.603961611962236	8.210746150917311
20	161.15636622476654	154.62726384510935	163.08075766263303	8.48880487640057	6.669901764114741	8.274000418273163
21	162.00641651493981	155.57850945175358	163.40444199105846	8.614363169682266	6.734200399120357	8.54345972313336
22	162.81315753419045	156.501523869986	164.62487485848743	8.738600611548089	6.796896110824227	8.839979998314174
23	163.58365013963123	157.3975667557651	168.68882154266961	8.860932929121445	6.858020296187627	10.100060396449493
24	164.3212320429093	158.2679512675428	169.62637503397715	8.9798017421942	6.917658211549273	9.50608165305517
25	165.02965395480587	159.11431206615882	173.25503250765433	9.094683565994819	6.975874948216007	9.134462444960837
26	165.7126060933816	159.93805782798924	173.37488364589387	9.20611954534794	7.032738095815095	8.943847393212687
27	166.367360485664	160.74027000632034	172.2508510100566	9.314221428739863	7.088296679312013	9.590598880206713
28	166.9890427378846	161.5216368507495	171.97488716772415	9.417957240856497	7.142535122121048	9.796820950967676
29	167.58632922470176	162.2827592584526	174.47320377604552	9.519140275026059	7.195450899232166	9.489567849988267
30	168.16343626574317	163.02460786694724	176.5989636527685	9.617781713776424	7.247152068746724	10.96864359893475
31	168.72168324827308	163.74839345099457	178.59104257366454	9.713672767657618	7.297703871687131	11.095260481370175
32	169.26174149411835	164.4540217476698	179.43035837662129	9.806769359667634	7.347378259985762	11.091444847239027
33	169.78358585419676	165.14246264184305	179.65866604100043	9.896879697456397	7.396059285328572	10.84399069155748
34	170.28734512558287	165.81431368448168	181.3475574258069	9.983956470744786	7.4435890036900485	10.90354997011859
35	170.7731914945871	166.4662128206944	180.30211304878083	10.068050248498288	7.489300090786612	11.132667976590785
36	171.23976764464444	167.09941056853873	182.76454055330396	10.149127227779488	7.533343379812541	10.891439522015618
37	171.69134988078315	167.7174803765132	185.8155151393867	10.228003325632065	7.576353197223967	11.196632837965607
38	172.1292310110938	168.3280955059384	185.31884276546	10.304752164144244	7.619509862906437	10.822147889503716
39	172.54926779155304	168.9606060015503	186.73534600460607	10.3787623189351	7.667689531197572	10.893998019965187
40	172.95382305680496	169.6545445223645	186.89805936980014	10.450093808404297	7.729776358328355	10.922689627383743
41	173.34454985306897	170.34541269431568	184.6820558879872	10.519433685597047	7.79662275839502	10.907544623059247
42	173.72396690575744	170.9531628656162	185.7839568368198	10.586307435230601	7.847322278535186	10.843893400452465
43	174.11129270535	171.5203856627318	186.6998061651532	10.645921675345338	7.889936779642957	10.859760571842651
44	174.48433320432702	172.07342641491144	189.8734660107064	10.704052665685499	7.930999985231074	12.218599266134921
45	174.84459146374473	172.61541453596652	189.84667516795997	10.764609209205476	7.971322088478479	12.445526582286536
46	175.3538086477778	173.1470145212193	191.05017812913832	10.781376973606697	8.011008445351257	12.374064426603956
47	175.90721304283758	173.6688722416792	192.01881214836382	10.767397728307186	8.05007506010187	12.34431471570097
48	176.42456834320896	174.18132866411153	192.02209710264196	10.763553734553648	8.088538383340891	11.644802495370318
49	176.90919675630218	174.68464809188822	195.92253005979535	10.76786534433992	8.126418951681396	11.021032580197668
50	177.37028742921498	175.17895308729996	194.01649630228403	10.777399226466528	8.163699310365388	10.681967681685615
51	177.81054499180078	175.66442756851743	194.69944494691185	10.79205885744975	8.200394589293767	10.510144525022188
52	178.24098216599685	176.14144567515228	194.40252662704563	10.811513410314735	8.23655581671281	10.48510311596885
53	178.6581004953642	176.61038453095694	194.8083708855417	10.834148119503729	8.272211802112151	10.296406272763704
54	179.04279758102905	177.07134745583642	195.20058575551292	10.858555155505359	8.307376544108276	10.193677772491606
55	179.39166351031105	177.52486275334024	195.87580083131533	10.886901505550734	8.342050190523812	10.081659172661745
56	179.77917480156535	177.97153618192016	198.06864349328853	10.897435909257112	8.376217017246747	10.071670809158249
57	180.27082678604606	178.4121840892602	197.96484578347227	10.86462760639573	8.40983277731764	9.959311708356442
58	180.72803291723994	178.84782428427314	197.044365029147	10.838101196387985	8.442824960265462	10.319131354541218
59	181.28253346131078	179.28031077521314	198.12849743468513	10.770658972316719	8.475045868849966	10.143282053033742
60	181.8109024540367	179.71139964541672	197.7682000461164	10.712744544424101	8.506359340667942	10.414983148150261
61	182.32625897986188	180.14080387608664	198.20446013638156	10.659204614822363	8.536831864472886	10.376664655401868
62	182.82504183098303	180.5647782287928	201.74059341582722	10.611215454421828	8.566838488045947	9.532105789563259
63	183.29709708942065	180.97934201675994	200.75286709126172	10.57165102941089	8.596737493545737	9.64586416190469
64	183.75899905504355	181.38421449823804	203.38369833280484	10.535273138317617	8.626544150629263	9.725638103497122
65	184.21556924473606	181.78121784256862	202.53493439009088	10.498458460413005	8.656135767001906	9.680411692301487
66	184.66162265265766	182.1717407590339	202.84443935698394	10.465408461321756	8.685406539880965	9.70220201081036
67	185.07566639156323	182.5565488290217	203.3400533818974	10.441631429989913	8.714294808649694	9.76338549431443
68	185.4529949944645	182.93569603867064	203.72380848960526	10.423169264373152	8.742827868248169	9.755716307908864
69	185.95405341767767	183.30964189300184	203.33863781291618	10.402475095694886	8.770986023371915	10.175865236859366
70	186.40842299642046	183.67852537758307	205.5165537708881	10.396253130125833	8.798780963663631	10.300140176957242
71	186.91417363685247	184.04255898545915	206.18722520486696	10.365898919368561	8.826214453117002	10.46333726864922
72	187.424227328558	184.40180315302862	206.97936877500376	10.330239250430784	8.853286025421532	10.424325557489032
73	187.9139921418042	184.75650725897998	205.9302628958093	10.298790181653986	8.880019822356054	10.707217338280051
74	188.3797407385362	185.10676145184766	207.50240255828191	10.27194866174416	8.90642017516587	10.49097305999089
75	188.82562314094685	185.45265832389222	206.75258374111408	10.249936048707282	8.932500015577109	10.642357635237358
76	189.26195765396807	185.79430434031977	206.6606784647416	10.228376069561724	8.958271316603023	10.540672087253173
77	189.75202166802978	186.13174850032178	207.70123537222807	10.182603847043033	8.983717867513349	10.31403946161876
78	190.22523451892985	186.46501539115332	207.63157987296043	10.14154689515753	9.008824183004736	10.25453427026587
79	190.68179959010365	186.79433015851274	207.46786092847884	10.104595301780964	9.03363521762282	10.365242995356784
80	191.1231497784599	187.11977830353715	208.02116416609263	10.071112432432763	9.058156854969216	10.307787986945522
81	191.5509507116376	187.44144266181812	208.7340510652145	10.040726363147364	9.082394789214364	10.161387841263151
82	191.9611573504786	187.7594034767411	209.51666209266858	10.012724232905295	9.106354537117847	10.133576510212903
83	192.35872014401127	188.07373860916664	210.73475474034677	9.987138885573275	9.130041428203086	10.224061712299697
84	192.74491176302908	188.38452358088279	211.2224312444415	9.963580551078444	9.153460618815105	10.22055964304659
85	193.12815594932547	188.69183165080815	211.67477013329838	9.942870899841559	9.176617100105027	10.21761886823043
86	193.50148903247785	188.99573393104865	211.0397341793977	9.924018000025146	9.199515698905651	10.263662491991816
87	193.8653877418892	189.296299477728	211.9280411318982	9.907100170247869	9.222161081366664	10.320373915609334
88	194.22069810107786	189.59354420643484	211.90554342350205	9.891824370225741	9.24454814142062	10.548115958061294
89	194.56778768950903	189.88755569243466	212.56324474881347	9.877758104932383	9.266685423604425	10.434754597879866
90	194.90685453817892	190.17842639511392	212.9632641548615	9.865045477922527	9.288582586114726	11.524729881896478
91	195.23982001783398	190.46621799464043	214.8165704687013	9.853256504031346	9.310243678961406	11.970186882585867
92	195.5608852299253	190.75099052681372	215.67719771120326	9.84389024205284	9.331672601292587	11.86666563854528
93	195.87687643542387	191.032802459906	217.9828956073746	9.835133810329754	9.35287310134296	12.065184566456901
94	196.18684625499114	191.3117107708039	218.17168505437436	9.827365082475929	9.373848775515464	12.120627250874993
95	196.49079003162427	191.58777102104085	218.514788401826	9.820600156321397	9.394603066472433	11.928815757601564
96	196.78902424795905	191.86086044992507	219.3978557563328	9.814667337236566	9.41513240393686	11.927121393744505
97	197.080244670834	192.1310712096025	219.6196891150357	9.809334011668964	9.435456087956466	12.264485223759
98	197.36542737556127	192.39853768200646	219.0744474494578	9.805008087675017	9.455573122894073	11.886720646795464
99	197.64398722836458	192.66336662483315	219.63010711956565	9.80149966491365	9.47548104750301	11.862465760329357
100	197.9254536378516	192.92560771133594	218.53268466867175	9.79603725852617	9.495182457101675	11.774033044849137
101	198.2095852666424	193.18530970014615	219.8328130389244	9.789374107905186	9.514679749071878	11.777554685400402
102	198.4856555465416	193.4425176541032	220.28416477844905	9.784534537733942	9.533974286316967	11.760855801520313
103	198.7452098038009	193.6972655840526	221.18686152935922	9.784120450037918	9.553064247676954	11.751436550155258
104	198.99367609963153	193.94961624835756	221.5827471795657	9.786453396451266	9.57195589424573	11.739971142413694
105	199.24624837442593	194.19961589269806	221.44518360462305	9.791352776127637	9.590650622989086	11.867928287835907
106	199.54694479187805	194.4472385742826	221.8024730882254	9.785462574703068	9.609169276793956	11.789891263779564
107	199.84183601226542	194.69249908335408	222.23059203815666	9.78222252640548	9.627491931977737	11.776398909850595
108	200.11912799881836	194.93546954899838	223.1989393713406	9.77932174228657	9.645611473268598	12.243100650182043
109	200.43228387862422	195.17625094876865	223.3547082435923	9.782976267515878	9.663536403313554	12.055128751303837
110	200.7447437547027	195.41487318673344	223.87878097624517	9.78519596968683	9.681267346846942	12.017601428060113
111	201.0484180849706	195.65140777947033	224.4628132997431	9.788723123272556	9.698806313514783	12.067068777962838
112	201.35880291901205	195.8858938508189	225.11476988090163	9.791403981632488	9.716137462450439	11.725775831978432
113	201.6612614656567	196.118409680391	225.89841847421042	9.7946993443772	9.733266011084915	11.909815450369742
114	201.97205023871516	196.34900122414984	225.7799388809486	9.796701633080167	9.750187447289095	11.668260506890288
115	202.27714493301247	196.57758053795055	226.0542129951596	9.79873080830799	9.76688404126634	11.642230037392977
116	202.5697662259145	196.8043178533133	226.30960041434807	9.801161357824192	9.783349918328895	11.618909086219388
117	202.84185326380629	197.02929519673114	225.9749343960835	9.803558824646814	9.79957958813759	11.702776818063667
118	203.13917200675397	197.2525788539243	225.85532019177302	9.80469179680499	9.81555683778098	11.850432716524766
119	203.42601304570064	197.47406511996525	226.23363638644204	9.805765322976123	9.831366611094321	11.694473074315585
120	203.6943778377556	197.69405820420982	226.87900631764904	9.805535090384051	9.846900720815675	11.742432961507452
121	203.94533846241995	197.91271426758328	225.41608981791794	9.80700473194367	9.862112675598569	11.814165267465906
122	204.19394395619477	198.13018325094643	226.1147349260019	9.808956948303182	9.8769589110715	11.768963992686365
123	204.4338318962036	198.34664109168597	227.5024882928222	9.810169655686348	9.891385558974557	11.693765398511694
124	204.66684531061844	198.56222581831224	226.7099233668592	9.811304241700542	9.905332586669871	11.722679967582367
125	204.90836131162123	198.77712168199352	227.14729849140588	9.81610530069861	9.918738381120523	11.664117976087914
126	205.14633427819481	198.99153436399394	227.5467392306064	9.821319922975828	9.931553881282623	11.610393865349018
127	205.3812233966311	199.2055290034766	227.9410938290672	9.826816089907668	9.943782840827703	11.562348582046654
128	205.61316499297646	199.41898809056235	228.31055153607645	9.832568218260784	9.955496716766161	11.51724602054031
129	205.84097593313206	199.6316155218593	228.7754217973489	9.837979858149945	9.966832915633296	11.495133436838229
130	206.06429777691147	199.84306577565073	228.90667827557292	9.843209328599304	9.977951817104731	11.424327320383407
131	206.28431552145827	200.05303806520246	228.48659277654858	9.848729118076575	9.988987309313696	11.58397235331469
132	206.50113887695326	200.2613001325112	230.7699347144515	9.85457103210601	10.000018105625799	12.326721760503844
133	206.71546277463835	200.46773045737143	232.434737371253	9.86048095149962	10.01110097322828	13.344047388698705
134	206.92698731438185	200.67231986445003	232.67236039204533	9.866774482145576	10.02225139734562	13.317038870333295
135	207.13632716022178	200.8751407275117	232.1539915492429	9.87334057807425	10.03344560592639	13.183040979264394
136	207.33788114756848	201.07625275455376	232.5227770799637	9.879370441414155	10.044676574161508	13.177269717016653
137	207.53545567859248	201.27568878548945	232.6967722672041	9.885253790705542	10.055934657555294	13.165777177689508
138	207.7329114429909	201.47347855996614	232.90393276512404	9.891367602064765	10.067210664246767	13.191394582352892
139	207.929752894219	201.66964952557043	233.77806560336256	9.897916341548555	10.078496401971286	12.965702591175695
140	208.12642144427718	201.86422725196297	233.92229742938486	9.90485635299635	10.089784710181252	12.888287273709844
141	208.32743852635502	202.05723606165768	234.04490864575075	9.911683323739178	10.10106935168937	12.807151681818604
142	208.5420518834024	202.24869957517478	233.66199556081094	9.91738423009423	10.112344879552777	12.753383898521722
143	208.75778604388861	202.43795223831341	233.54936694689425	9.923757579713726	10.12385699856767	12.677409994782296
144	208.97473382136636	202.625507325352	234.61485047095152	9.93075903303467	10.135423272499198	13.18355975659353
145	209.19209787826588	202.81156579128879	235.25333054101463	9.938341427566414	10.14697400572495	12.727240902683993
146	209.39812592985666	202.99617385342222	235.11571788312816	9.947776833380871	10.158497223666597	12.598181099726974
147	209.6075202345184	203.1793650304211	235.20330357696753	9.956961559674554	10.169986142040594	12.563442397214715
148	209.8144372188424	203.36105474385766	236.23742186838106	9.966237812781005	10.181480287724384	12.39892259253007
149	210.01741656065133	203.54127108080195	236.41444784137695	9.975309878765543	10.192952477622532	12.382882864599036
150	210.21312043328834	203.72007401421914	236.61139317994218	9.984459726816764	10.204367246053254	12.364157917143084
151	210.41051664591484	203.89742308567168	236.45178343516963	9.992606468662373	10.215751734951663	12.235100326946485
152	210.60000848020545	204.07334366098982	236.5215913565578	10.000088766188766	10.227130828928205	12.184014459815758
153	210.78081569770308	204.24797765725438	236.71842139147554	10.00659623952991	10.238465052853172	12.081849364672578
154	210.95546305027122	204.42134504594156	235.62270898341157	10.013076359399406	10.249753293231922	11.97736340464514
155	211.1244283609798	204.5934633915513	236.39646322234685	10.019579269642636	10.260994823727163	12.017954298496353
156	211.2903321901475	204.7643439680348	235.32910921002787	10.025678850161603	10.272189891655742	12.339726841195384
157	211.45543436098734	204.93401458888545	235.39869476382864	10.030777020301628	10.283336433633826	12.077862377754263
158	211.62664752929334	205.10249314907625	235.66566244651588	10.038347599078762	10.29443381345925	12.043928879621099
159	211.7956592008721	205.2697674829702	235.87938904076233	10.045850054683768	10.30549240504406	12.012534760549462
160	211.96408460617292	205.43587075655807	235.6286996446418	10.053241886802736	10.316505716488882	11.983032374215902
161	212.13021309368244	205.60083224535344	236.83428703363035	10.060711422404212	10.327468418648559	12.253557260623031
162	212.29407444954137	205.76466876515553	236.83232322871478	10.068317425168402	10.338380091930969	12.133540939249944
163	212.4549389693076	205.92731661082954	236.68823309790986	10.076182641394734	10.349269920052883	12.29360122150001
164	212.6135494089041	206.08878859062565	237.83830778327817	10.084121237267833	10.360132945214932	12.096060373249786
165	212.76738580661188	206.2490476533844	238.12073915059293	10.092707339455078	10.370994465333235	12.101513396161172
166	212.93300426624504	206.4081835419845	238.03171209884698	10.096676392568542	10.381827521111852	12.17812149730379
167	213.0990383920236	206.5662680574322	238.43804577682334	10.100364608435283	10.392608923850242	12.231151011852518
168	213.26189286342895	206.72310267503772	238.48830038591487	10.10434500133183	10.403423535969331	12.218828955841719
169	213.4237987484511	206.8788723033036	238.61164398499244	10.108449951480244	10.41419563670633	12.222486297355873
170	213.5845393558047	207.03354690711137	238.72507892134814	10.112683662521437	10.424913637513438	12.226906212825925
171	213.74485860582772	207.1872205510036	241.4022666092438	10.116933708122923	10.435579483886208	12.666041241216137
172	213.913603122528	207.3399008642516	241.81903823930358	10.122446436374487	10.446191579302592	12.68009192717709
173	214.09009501128605	207.4915969525012	241.7811242044474	10.126016841174605	10.456752623868839	12.67867718315553
174	214.27202310843037	207.6422467947323	241.73377698209762	10.128352842538584	10.467264971402113	12.679723453879875
175	214.45850142168283	207.79194035385393	241.96156531134213	10.130052170640374	10.477728678139199	12.682454440796212
176	214.65662738107596	207.94061711421446	242.30816937650533	10.12972960901043	10.488172585177612	12.7017833082647
177	214.86161878598875	208.0883656896219	242.55416286284185	10.127064188804416	10.498565916061645	12.718020774914306
178	215.07299464459936	208.23519694682537	242.92802839456516	10.118255006106722	10.508908921205121	12.734412789134288
179	215.2890609070789	208.38107985256713	242.54214420116807	10.10981469864646	10.519223185487002	13.003265158579582
180	215.50862345545724	208.52602757171763	243.200622368582	10.103187437507824	10.529507540964763	12.935279952798721
181	215.73002564963582	208.67008885916619	241.62039995677344	10.098224465491244	10.539742446412813	13.19194501722081
182	215.94242497745236	208.81327364558	241.00304418955798	10.094740075717732	10.549928200720974	13.468180942146846
183	216.1517917610534	208.95559168050306	241.16712766929552	10.092831295890413	10.560065110015724	13.442514162214879
184	216.3558298960628	209.0970525417649	243.20098364474077	10.091785731248818	10.570153486232902	14.185338199601707
185	216.55520485026705	209.2376656441407	240.60053504904295	10.091733512271439	10.58019364583218	13.293673474087353
186	216.75106378785168	209.37744024723415	240.83752228204557	10.092335998678346	10.590185908654517	13.292815622007398
187	216.93392791055084	209.51638546257627	240.8036658541278	10.096877944117326	10.600130596921193	13.346893710390114
188	217.1134897388044	209.65451025995165	242.82697393560207	10.101975289624367	10.610028034369796	13.67025660231885
189	217.29373781615945	209.79182339227867	241.22794843505298	10.107706516403743	10.619878574819205	13.25396584321435
190	217.46991733013078	209.92833363495274	241.37872878759308	10.113981960792593	10.629682516361429	13.256715918161666
191	217.64270207071525	210.064049570918	241.51527573151606	10.120584418074033	10.63944018059078	13.260498732688497
192	217.81439927098575	210.19897965212854	240.04180634517613	10.127144701792872	10.649151891149412	13.276630293794463
193	217.97972763295581	210.3331322103328	241.24279434982452	10.134442589860448	10.658817970646487	13.224303855217387
194	218.18158642930018	210.46651545979546	240.90517100733967	10.140007688829744	10.668438740426824	13.195824280085409
195	218.40228467189155	210.5991374996534	241.10033064303946	10.144599456029434	10.678014520404954	13.210088138392305
196	218.6121756868635	210.73100631597362	241.37546950611394	10.148538429347242	10.68754562895334	13.23440595910304
197	218.80890227466557	210.86212978357514	240.63134006853446	10.150940594740927	10.697032382834642	13.423435870409008
198	219.00103206268238	210.99251566767308	240.9441842622209	10.153652680561441	10.706475097167997	13.488462499579557
199	219.1854957392293	211.1221038309329	241.31164436893818	10.155868996979564	10.71589580579622	13.331507568020573
200	219.37525488881434	211.25090462304905	240.80458684425213	10.155027358314682	10.72529612151456	14.134223547901895
201	219.552646446971	211.3789904873218	240.61557786196144	10.154651828653936	10.734653261200972	13.945917312342056
202	219.7622921671704	211.50634385654902	240.72171173703785	10.149579354317819	10.74396014826884	13.90213964399339
203	219.97812040629654	211.6329341544459	240.93698379187356	10.144113966447648	10.753213921210614	13.888526929933919
204	220.18993443579382	211.75881273028608	241.13771647067696	10.139326045049385	10.762422152209032	13.878030735756443
205	220.39823011110627	211.88400495108598	241.31051011441258	10.135233666713663	10.771588465540985	13.868406490554403
206	220.60289849323684	212.00851801162534	241.4646909766325	10.131916600873451	10.780713113017486	13.859391826441538
207	220.79732227739504	212.13235712223795	241.61746715714872	10.128022148763513	10.789796374615923	13.851990487199307
208	221.03007927817032	212.25552363013256	241.76470100136328	10.131437444839051	10.798838485062202	13.846193427886705
209	221.29432955981432	212.3780313001927	241.90245197299646	10.14059969430796	10.807839828452288	13.84194409712361
210	221.51206111389274	212.49988670142392	241.16378932379507	10.14267448738902	10.81680070055997	13.885493908109504
211	221.72651536400215	212.62109631217507	242.65548533690418	10.145160840648748	10.825721395866765	13.875274278484904
212	221.94124818913645	212.74166652180614	242.5769042002745	10.146778499252378	10.834602207574415	13.838215482950625
213	222.15259324297563	212.86157952587118	243.317371432453	10.14891647369744	10.843451909828104	13.889626566080977
214	222.36066944763834	212.98083983570598	243.68585449018244	10.151546275619701	10.852271361197255	13.916212978751348
215	222.565586579888	213.09947926063376	243.85434152486522	10.154641560411344	10.861051805351153	13.906110887353778
216	222.7668282629975	213.21750385342384	244.00729443043866	10.158046982949866	10.869793529814272	13.896255125400472
217	222.96481202777375	213.334919586453	244.1480579281619	10.161959622134239	10.87849682089607	13.886995923073725
218	223.15962220064438	213.45173235345982	244.19913183646716	10.166279060811895	10.887161963705273	13.88019412198237
219	223.35085992289788	213.5679470557386	244.31940000451036	10.170906484621378	10.895789116063803	13.866619620594866
220	223.53933566656931	213.6835643261273	246.03372257469164	10.175858563844155	10.904377856512534	14.312807643277633
221	223.72462533921455	213.79859579772992	246.69149686346475	10.181215339317625	10.91292928777251	14.69461951856305
222	223.90741361683922	213.91304706636416	245.251020567958	10.186064589530867	10.921443690205988	14.271558545432848
223	224.08236814369863	214.02692365799845	245.60054472624594	10.192993646238993	10.929921343095494	14.279983278065501
224	224.25449621231374	214.1402310305263	245.74995352726376	10.200239321978657	10.93836252468415	14.266187248380065
225	224.4255426679586	214.25297457554933	245.93709821055697	10.207311528034191	10.946767512222424	14.259174455047807
226	224.5941895258319	214.36515962016946	246.11730849175993	10.214677165875871	10.955136582021847	14.253129995730431
227	224.76102836970273	214.47679142879653	246.2912779309931	10.222277671737727	10.963470009516337	14.248183374340769
228	224.92575426741644	214.58787520497313	245.3102496592831	10.230097148831653	10.971768069331606	14.368313237134053
229	225.08839483125684	214.69837392605876	246.4574590473914	10.23811375957671	10.980025197697184	14.254333862090219
230	225.24901787355455	214.80830162833288	246.61903431650973	10.24630579445774	10.988242899214628	14.253640481370782
231	225.40375178897062	214.9176959982112	245.6742376451588	10.254186219608478	10.996425964991618	14.52191523899568
232	225.55315022083497	215.0265619965246	246.93436348258058	10.261986999969551	11.004574664578984	14.240384281077068
233	225.69912147693805	215.13490453190417	247.06176235797128	10.269832426215748	11.012689267067799	14.231529661946844
234	225.84535503410513	215.24263650174439	247.17907306696804	10.277929796808479	11.020784077698886	14.224637800123018
235	225.9917165639349	215.34984069383475	248.18484486390017	10.286280519720872	11.028847522982616	14.615853916480896
236	226.13612485914663	215.45653620288317	248.3447814281426	10.29476751270957	11.036877687753453	14.438866873707282
237	226.27740973667022	215.5627277483206	248.43346609597683	10.303296800026919	11.04487484011493	14.451388241498561
238	226.4236810897868	215.66837266178064	245.46123651887575	10.31260141353318	11.052833252459799	14.896594937821868
239	226.58914332376997	215.77351284722437	247.22664982922888	10.32443564170912	11.060758592998276	14.717558967599807
240	226.75245808775503	215.87815715558057	247.3183346336425	10.336408453811691	11.06865263716983	14.671903857307951
241	226.91373217581884	215.98231611249025	247.03582180009366	10.348503642339088	11.076514737815621	14.66249903318651
242	227.0737175624799	216.08599425588153	247.620160400102	10.360896200106007	11.084345167293247	14.614851625056085
243	227.23120289132004	216.18919609626622	247.2065134228178	10.37337615485588	11.09214419965236	14.71937485839494
244	227.38808508887504	216.29192612018548	248.27451675035024	10.386214815411556	11.099912111010674	14.574201505913644
245	227.54287607048641	216.39418879395467	249.30132708733316	10.399114583483463	11.107649179976825	14.683820605693635
246	227.69554557960805	216.49598856775447	249.08656257202946	10.412046335417445	11.115355688126662	14.544565432198826
247	227.84567346488546	216.59732988012647	249.34592506316415	10.425022084391985	11.123031920541523	14.517556361029838
248	227.99066148742438	216.69821480351806	249.60010748652854	10.43747524183814	11.13067772066527	14.49497689057562
249	228.13149395027452	216.79862443518724	249.84101628546964	10.449568306559263	11.138288975204242	14.475339027630211
250	228.2706016218677	216.89857608328498	250.07094974549415	10.461669522366	11.145871254572882	14.457708178890162
251	228.40830010582317	216.998081564757	250.28813240750384	10.473847247347683	11.153424788809266	14.441491946848407
252	228.54335124425606	217.0971509383888	249.8520067660954	10.486009966247636	11.160949564954874	14.59015067402632
253	228.67596624627134	217.1957886992106	250.95655567172813	10.49808810525359	11.168445905264809	14.360469666891678
254	228.80719837957412	217.29399938083705	251.125516483037	10.510230655038226	11.175914142080734	14.346315203185588
255	228.93549075741393	217.39178756699673	251.29407111575267	10.522210149344174	11.183354619417903	14.333772858402515
256	229.06178631044457	217.48915790480598	250.0347315231106	10.534087418169891	11.19076769481031	14.553825416250724
257	229.19009639231246	217.58611512013408	250.4452107282362	10.546589909379449	11.198153741465184	14.464990735545854
258	229.31697012244842	217.68266403547904	250.88751353528573	10.559137672385909	11.205513150788963	14.473136082215484
259	229.4424651264994	217.7788095908762	251.28531413744216	10.571719442197006	11.212846335362189	14.493453637003471
260	229.5667005513824	217.87454715118602	250.47459068745061	10.584340307888068	11.220148761849362	14.673263144970528
261	229.6894182943266	217.96989056849722	250.9380420534356	10.596989048542294	11.227425294439712	14.599171216883557
262	229.81071595603404	218.06484367516845	250.15803423992836	10.609646423202381	11.234678059516643	14.801807733154238
263	229.93039158495463	218.15939633222493	250.38888927654884	10.622288082030419	11.241902931450126	14.846469783365276
264	230.04768373307516	218.25351982025782	250.41649465597015	10.634704432122964	11.249096122010844	14.891608380864707
265	230.16360219014575	218.3472634347536	250.67018397892028	10.647120742929923	11.256267218011054	14.861404448461247
266	230.27823177759117	218.44064451454648	250.85887666334943	10.659553913978087	11.263416054103983	14.843968411050831
267	230.39186154528986	218.53367036670895	251.023513832963	10.672037930687829	11.270543419552101	14.827426718646812
268	230.50347097320892	218.62626292896024	251.18076480010234	10.684344038121626	11.277683883904768	14.813073181200387
269	230.6140900955791	218.7184997480033	251.33228000954307	10.696639910080988	11.284811472187442	14.800321293993582
270	230.72353678482216	218.8104081833119	251.48351016228386	10.708969660318624	11.291920385812166	14.788146997360357
271	230.83231061587895	218.90192801609115	251.6338102935758	10.721450810180368	11.299037337066405	14.776670171832732
272	230.94005502282718	218.99309128917753	251.55361229672783	10.733985089122132	11.306156780771463	14.860810288967649
273	231.04947844773255	219.08396398176657	251.91842039530744	10.746042027693456	11.313261899985271	14.76444769576998
274	231.15651736403655	219.17456239524105	252.10012055220565	10.758422560440053	11.320354739911908	14.745869590910653
275	231.2579750423845	219.26490529289507	250.86769420050533	10.771558540041028	11.327437836525757	15.024768474531948
276	231.38114957118404	219.3550147360255	251.7931563194998	10.780026611060624	11.334514229288672	14.809458171367188
277	231.50266186222646	219.44491679614018	251.94907762351028	10.788736900573547	11.341587574126123	14.803461826262163
278	231.62262041067152	219.5346422770338	252.11066049007513	10.79766407610589	11.348662262120367	14.796974556955105
279	231.74105411584225	219.62422720520993	252.26924250038766	10.806801709996877	11.35574351030977	14.791558934048238
280	231.85804916960285	219.7137124687347	251.87734199429948	10.81616015867843	11.362837335410063	14.829880536949686
281	231.9728419108411	219.80314112809924	252.35445349293366	10.825782192906603	11.369950193422255	14.795367514223786
282	232.08587186494387	219.89255010309716	252.49289807023825	10.83563487026085	11.377087792027034	14.793067649104021
283	232.19748473504177	219.98194960201752	252.62797715273712	10.845685014433075	11.38425206545766	14.791350287047514
284	232.30737054157623	220.07127986874806	252.7606838785314	10.855854809230715	11.39143471224984	14.790194946915053
285	232.41544969423646	220.16034093913152	252.27610389888636	10.866135222233813	11.3986065467019	14.892493707452257
286	232.52197819600795	220.24874114266098	252.74338857258618	10.876596254975112	11.405708653100707	14.822777534046821
287	232.62720220386498	220.33600531860804	252.81309422873397	10.887250978877864	11.41266865626041	14.811114141518283
288	232.7307944514122	220.42191119042008	252.75866252164388	10.89815982520032	11.41945153005259	15.11185855128807
289	232.83265527100676	220.50666552186937	252.5771275219966	10.909354972766426	11.426087257718894	15.021638889260759
290	232.93299066078376	220.59063565570767	252.7409970884186	10.920801984120295	11.432630687747519	15.004125812286256
291	233.02972850595458	220.67407853325278	252.89335933975394	10.933045104066139	11.439120307053752	14.990518995140329
292	233.15176767996633	220.75711802449484	253.03484941898049	10.938685386559369	11.445574589044957	14.979443666800131
293	233.27777989619204	220.83980568660007	252.73342625882796	10.943325181977558	11.452001106126064	14.986543074391557
294	233.44415093120594	220.92216252602765	252.63296388082418	10.938240430464694	11.458402824232273	14.968464330327727
295	233.61690663160775	221.00411493372874	253.2593605770002	10.93233166638312	11.464810701116289	15.014605446762458
296	233.76626801226132	221.08571579032923	253.39579053342743	10.932113457394768	11.47120800091717	15.008994344786217
297	233.90407158134224	221.16700351177224	253.52598691824082	10.934671529886408	11.477582338854546	15.004085920045375
298	234.03467927954338	221.24798064706468	253.64757312118837	10.938933719940088	11.483933908081601	14.999554358970403
299	234.164099573555	221.32864950811611	256.05758509981234	10.94279492877619	11.490262868108923	15.057243887195868
300	234.29113831572585	221.40900684397224	255.14744336492382	10.94709134048892	11.496566802938892	14.906005977121868
301	234.41471232745346	221.4890037107908	255.36345979581702	10.952279567008478	11.502854161635279	14.90695656803872
302	234.53451793454943	221.56867835988214	255.5623936649434	10.958137454567597	11.509122766375105	14.909322215595942
303	234.65361365663804	221.648053454471	254.39895950637583	10.96358575639674	11.515369255522124	14.918863670197462
304	234.77569463991676	221.72713107885968	254.5618178461829	10.967471965334797	11.52159376456519	14.925659879364183
305	234.8888653379901	221.80591329653907	254.76369094319125	10.974380159967618	11.527796427743315	14.921644439128587
306	235.025542382078	221.88440215077281	255.00983902859457	10.972109721296443	11.533977378104368	14.922516363764878
307	235.17807234337332	221.9625993203723	255.2265052801682	10.963639372585133	11.540136694013688	14.925755875663453
308	235.3288833036791	222.04050185974722	255.42885503210408	10.955544315742774	11.546273737529232	14.928480808440984
309	235.47751406099994	222.11811514220256	255.6252447139865	10.947587109590861	11.552389164576258	14.93074147809275
310	235.62316010513157	222.19544303113122	255.81536109470838	10.939862469574214	11.558483398391878	14.93373721117076
311	235.76697007210575	222.27248747351888	255.99697300097193	10.932416846560432	11.564556566383766	14.937567369777579
312	235.90905964203662	222.34925039786174	256.1719018354859	10.925276938111372	11.570608794865885	14.941996027416797
313	236.04968435674266	222.42573371441452	256.33739611880816	10.918429066996675	11.576640209070206	14.94703005205463
314	236.17945254849127	222.5019393154341	256.5069166225932	10.915944773031981	11.58265093315796	14.951738091294741
315	236.31702928511532	222.57786879568158	256.66221226897136	10.90972601894696	11.588641052254971	14.956941334528752
316	236.45283200630885	222.65352220019435	256.8869639481024	10.90349348558194	11.594610442161326	14.960869285914633
317	236.58685494204218	222.7289034607248	257.1025070034634	10.897432809789718	11.600559507688693	14.965652551479723
318	236.71917383702998	222.80401439991846	257.277994680025	10.891682581594551	11.606488368831922	14.971391351887421
319	236.85008861284106	222.87885682358967	257.4479189823065	10.886202861589359	11.61239714457019	14.976337022291233
320	236.97928315251957	222.95343252094514	257.6127824382061	10.881044158862466	11.618285952877647	14.981187301712039
321	237.1070487154412	223.0277432648044	257.7702259095957	10.876024127739313	11.624154910734013	14.98555064369359
322	237.23374376092306	223.10179081181658	258.3195040162784	10.871202244912439	11.630004134134841	14.917563214489752
323	237.3610252460888	223.17557690267532	258.57796605464216	10.865718645526776	11.635833738102036	14.907282974062273
324	237.48777515971807	223.24910326232964	258.71740209482215	10.860163664777007	11.641643836693783	14.91589955876562
325	237.61341515773162	223.32234898257175	256.57802003491025	10.854786068986007	11.64743747445105	15.55433730061708
326	237.73656216881764	223.39526358268392	256.98819063560444	10.850314461319165	11.65320865214574	15.454894201428317
327	237.85825046930518	223.4679234877758	257.20134419754424	10.846172860664161	11.658960580119958	15.43462541445614
328	237.97897149831567	223.54033036285844	257.4010484100019	10.842226767413665	11.66469336907656	15.41859433090364
329	238.0987152367284	223.6124858582033	257.59047036545576	10.838457516370283	11.670407128802214	15.405652541314666
330	238.2174768597593	223.68438323759563	257.7715388220879	10.834862636181242	11.676101429676924	15.394228672206872
331	238.33483534435308	223.75602411945198	257.9462904159373	10.831269891472104	11.681776267186937	15.383600985836587
332	238.45114231831724	223.82741838911818	258.1155129480923	10.827732863428915	11.687432387136901	15.374373740902321
333	238.5664655668813	223.89856764026953	258.28004045178847	10.824365806086105	11.693069895764262	15.366401945586464
334	238.6824973960881	223.96947345279287	258.44024567239563	10.820686373551426	11.698688898437187	15.359652659949706
335	238.79800386516294	224.04013739297173	258.5896239364012	10.816884689222357	11.704289499663453	15.355465777925959
336	238.91343890935582	224.11053195592078	258.75639196379774	10.812986638375829	11.709880854736715	15.347115130580317
337	239.02766476276653	224.1806013016968	258.9242004600098	10.809348988890836	11.715480907920407	15.338384099932327
338	239.1396773741144	224.25043353610127	260.9069683781275	10.806500298491962	11.721062772152441	15.859271277679957
339	239.2509807044208	224.32003017321233	262.04008294066927	10.80389372189852	11.72662654889277	16.35525540401785
340	239.36107793965493	224.3893794561773	262.0926614103956	10.801477645616451	11.732169189672028	16.291029538248353
341	239.47018129238154	224.45848906108895	262.22364981362483	10.799208495474675	11.73769276862761	16.273464991398992
342	239.57479800830862	224.52731744418557	262.63307061747525	10.798558132779016	11.743190789728	16.27577920906553
343	239.678179858093	224.5959161708119	262.86993962323146	10.797988362383098	11.748671125920028	16.288082481828273
344	239.78107131888953	224.66428669370035	263.04323743555085	10.797310542980428	11.75413387478672	16.294299296942786
345	239.8831631357977	224.7324304537007	263.2022387632696	10.79672095788091	11.759579133134103	16.298725150823067
346	239.98389499444397	224.80034560565792	263.3566153637367	10.79628487842875	11.765006745877269	16.302722412657083
347	240.08380070273478	224.86803553367648	263.5040405301441	10.795922848739625	11.770416960714943	16.305660172315488
348	240.18296209983575	224.9354203228247	263.6465083141827	10.795647507578098	11.775808771150292	16.307765306594696
349	240.28138574929505	225.00256241363036	263.78333573107983	10.795454444262196	11.781183018322771	16.310998002122474
350	240.37879366537064	225.0694848423337	263.9176087274677	10.795216817887553	11.786540264125836	16.313970763903416
351	240.47545553565047	225.13618898146404	264.04468158798556	10.795001715136673	11.791880600733618	16.316561483229552
352	240.56979538027224	225.20267619280233	264.16727646621484	10.795071377094196	11.797204119598751	16.318380862846293
353	240.6619736363396	225.26894782753797	263.77327881862243	10.7951711602952	11.802510911459981	16.406138994304694
354	240.7522726296882	225.33498963289367	264.26060811814824	10.795138611478828	11.807802178776035	16.3416640615621
355	240.84360117487304	225.40079618233955	264.38324310679263	10.795301743463614	11.813078494800653	16.341813077856113
356	240.935057377368	225.46639115156984	264.50219757143424	10.795454389820037	11.818338354134061	16.34167865175311
357	241.02587723497646	225.53177585108938	264.6186818556135	10.795682313192414	11.823581844699188	16.34127750508341
358	241.11444034150816	225.59695158159045	264.2593391674121	10.795997426074239	11.828809053741209	16.318603750268817
359	241.2020576801375	225.66191963410657	264.5021465054481	10.796255718867302	11.83402006783456	16.320668889560597
360	241.28672543418347	225.72668129016702	264.6619769320494	10.795679913383124	11.839214972889952	16.32186763749139
361	241.38770767616685	225.7912378219504	264.8129756163738	10.791873951771258	11.844393854161133	16.323118621887176
362	241.4856184580455	225.85559049243903	264.9570486931748	10.788923807290638	11.849556796251841	16.324243140145786
363	241.58117274534735	225.91974055557304	265.09718577350674	10.786587696596929	11.854703883122516	16.32438983998743
364	241.6761008286724	225.98368925640486	265.2347728879351	10.784404093690453	11.859835198097075	16.322893865963593
365	241.77076930013843	226.0474378312546	265.36713871939475	10.78239665094707	11.864950823869533	16.32129012659385
366	241.86476783815448	226.11098750786536	265.4954137069251	10.78049384115881	11.870050842510668	16.31989346357263
367	241.9579614934311	226.1743395055598	265.6237173255172	10.778716179145631	11.875135335474635	16.31733040151526
368	242.050457627167	226.23749503539742	265.75059746194916	10.777045391661249	11.88020438360541	16.314525361573722
369	242.14032445649028	226.30045530033294	265.6221277758481	10.775713732818444	11.885258067143429	16.371128782914553
370	242.2294887330969	226.36322149537605	264.27976897414686	10.774643544017009	11.89029646573188	16.05199115939825
371	242.31825449735516	226.42579480775228	264.49192503490383	10.773651996169903	11.89531965842326	16.09237798138678
372	242.4066719590597	226.4881764170663	264.6184385347396	10.772763443623257	11.900327723685718	16.096846213671267
373	242.49447138695982	226.550367495466	264.8143952021143	10.771963311212405	11.905320739409438	16.088046935714654
374	242.5815784274863	226.61236920780976	265.50369275627014	10.771264688122855	11.910298782912962	16.038453234598645
375	242.66808138088393	226.67418271183556	265.60028622470253	10.770649569705931	11.915261930949535	16.04186507751034
376	242.75252844351482	226.73580915833244	265.6899701129168	10.769965974164112	11.920210259713334	16.045363971236824
377	242.83642233920264	226.79724969131553	265.77404407858353	10.76946608243053	11.925143844845836	16.04907557357025
378	242.9218657094378	226.85849313595324	265.84548828457395	10.768854516534777	11.930059149365654	16.054306771593712
379	243.0066959327764	226.91952785795235	265.92871033597294	10.76833350578401	11.93495250420442	16.052840338791484
380	243.09111615337702	226.98038009202872	265.9986766781908	10.767844020427667	11.939831350642764	16.04875111586477
381	243.174929252788	227.04105095698466	266.09109383471144	10.767420970291205	11.944695762197977	16.061061739524348
382	243.25798303547856	227.1015366457668	266.15674656621957	10.767063557100531	11.949545873944286	16.072910866557997
383	243.340480492445	227.1618322084669	266.24143615757947	10.766779006697767	11.954381833940232	16.084309041837137
384	243.4224304840704	227.22194969910925	266.35167656052204	10.76656565720564	11.959203575507141	16.091401530466406
385	243.5037817336775	227.28189021440588	266.4734734509379	10.766404866224281	11.96401117009647	16.09562271156697
386	243.5845087118593	227.34165484605694	266.5964703935146	10.766249393821052	11.968804688663212	16.098240038200377
387	243.66523683830914	227.40124468097696	266.7169945102763	10.765927495419781	11.973584201672494	16.099905113620395
388	243.74601132438715	227.4606608015279	266.8335144471361	10.765406775978985	11.97834977910605	16.101176406334552
389	243.8264495129978	227.51990428576235	266.94745291982167	10.764976872794163	11.983101490468602	16.101547101123593
390	243.90647421368013	227.57897620767565	267.0541031747756	10.764621739196933	11.987839404794602	16.099667945082572
391	243.98543342383954	227.63787763746862	267.1745373626672	10.764505940008293	11.992563590654738	16.097272734451007
392	244.06408371910445	227.6966096418224	267.30734818738875	10.76443188754641	11.997274116162854	16.090362010721446
393	244.14310392099503	227.75517328418505	267.44110208148743	10.76416838066518	12.0019710489826	16.08162062679667
394	244.22166144595565	227.81356962507323	266.7447318112852	10.763959454748239	12.006654456334578	15.81613581099226
395	244.29957103583575	227.8717997223874	267.2500697777682	10.76379412464401	12.011324405003267	15.699413712634602
396	244.37699916993554	227.92986463174574	267.7146253263579	10.763679253283362	12.015980961344306	15.635454626396909
397	244.45398543951228	227.9877652064578	267.89579717861284	10.763615357556901	12.020624189066968	15.629163503655999
398	244.53053681532234	228.045495822773	268.0585482956915	10.763601340554363	12.025253830238976	15.625005038173763
399	244.60666030404653	228.10306442031487	268.2103516138298	10.763636143246085	12.029870276270668	15.621679327274853
400	244.68235400370867	228.16047204924976	267.86278429813973	10.76371584498516	12.034473591878076	15.597793027109544
401	244.7575252115652	228.21771360592984	268.0392579120988	10.763807201973586	12.039065018477794	15.595411276205416
402	244.83222678891931	228.27475372639228	268.1736775985872	10.763958358284043	12.043651595144228	15.593926140868666
403	244.90652420478386	228.33163622373326	268.29869291629547	10.764155774673064	12.04822521284031	15.593253519415992
404	244.98093496014323	228.38836214888994	268.417971436573	10.764544729603044	12.052785934787998	15.59199574164184
405	245.05525865932256	228.44493255461038	268.5337739518756	10.765067546835514	12.057333823855325	15.59048362556177
406	245.12940119631247	228.5013484960826	268.6450261132596	10.765534333802139	12.061868942566024	15.588467982774056
407	245.2037425531601	228.55761103161308	268.7534373973095	10.765541797499013	12.066391353109728	15.586262583869365
408	245.27902036118667	228.6137212233619	268.8585845133698	10.765351204245782	12.070901117352431	15.583895121854415
409	245.3539553642733	228.66968013814	268.9612406382953	10.76519295971744	12.075398296847645	15.581308172443322
410	245.42843800167984	228.72548884827643	269.0622644754451	10.765069352342467	12.079882952847948	15.578750743849849
411	245.50210545041355	228.7811484325644	269.16167191788264	10.76496462610871	12.08435514631721	15.576217545263228
412	245.57336301372771	228.83665997729608	269.2556716227394	10.764815203989798	12.088814937943482	15.574244239032465
413	245.63631911990925	228.89202457739628	269.346103517619	10.764418212722763	12.093262388152459	15.572623095387181
414	245.67714222786628	228.94724333767132	269.4354224174212	10.763441937892358	12.097697557121911	15.570932941714812
415	245.68620494373133	229.00229968208583	269.5236620595424	10.762320014258636	12.102123081823853	15.569181838041473
416	245.6785054664289	229.05719316394908	269.6108499042876	10.762444832793037	12.1065392416928	15.567377815127026
417	245.6938812778938	229.11194427134754	269.69598665718274	10.763646466777189	12.110943275121922	15.565647438980788
418	245.7459923922162	229.16655105880008	269.7776272387992	10.764348160161374	12.115334726544429	15.564416704831292
419	245.81550203012594	229.22101007463152	269.85835278428374	10.764499988292076	12.119712884745761	15.563157195317261
420	245.89081775336072	229.27525518702743	269.9383308638964	10.764506963419535	12.124086316126837	15.561924824399176
421	245.96798608496402	229.32931674052196	270.01741459503165	10.764492287779033	12.12845229140651	15.560712255375497
422	246.0456593255577	229.3832412667197	270.0953310685617	10.764491404586131	12.132806515402399	15.559408649260371
423	246.12350485614476	229.43703003842663	270.17200071474997	10.76448903268913	12.137149047608697	15.55837754571051
424	246.20128783351254	229.49068436186292	270.2483499259522	10.764534033827006	12.141479947486273	15.5578186171477
425	246.27863561532556	229.54420558095094	270.32479081175455	10.764553915942741	12.145799274492418	15.557233338141536
426	246.3551823438897	229.59759508219446	270.40059841485555	10.764457556460389	12.150107088113266	15.556626989977856
427	246.43178263441155	229.6508543002415	270.4760461057595	10.764383936087437	12.154403447898348	15.555981383448502
428	246.5083266460825	229.70396703546226	270.5500326372095	10.764389766000992	12.158697049165935	15.555158702534863
429	246.58604730398497	229.75691335476756	270.61627948079393	10.764471824701198	12.162994736779616	15.552214149389469
430	246.66579917595962	229.8097278617401	270.67902312016594	10.764644359279355	12.167281696078954	15.548968298256455
431	246.7486132148864	229.86240146774054	270.7409758662755	10.764967032136779	12.171549205798728	15.54575638235622
432	246.83614656080462	229.91492598392352	270.80231338548265	10.76552411474952	12.17579248656357	15.542537814057457
433	246.9284496178899	229.96733024577713	270.8630925106597	10.766397224240198	12.180024648793486	15.539340244504364
434	247.01678780439835	230.01961626564554	270.92296775295114	10.767422976440955	12.184245753929716	15.536267101341036
435	247.09178370984245	230.07178618967154	270.9825967718001	10.768075290946948	12.188455863908922	15.533159382424587
436	247.15528242123492	230.12384231629477	271.04156920269753	10.768409661388052	12.192655041253468	15.52999305822601
437	247.2158053228369	230.17578711708148	271.09987455328434	10.768659053071648	12.19684334917851	15.526805123143406
438	247.27499347453175	230.22762325998087	271.15760703646885	10.768932531130309	12.201020851721731	15.523583426212134
439	247.33312158932134	230.27935363500185	271.2149175678308	10.769188030388959	12.205187613904094	15.520392308470502
440	247.3901281485983	230.33098138217107	271.2718088944787	10.76946161320483	12.20934370193273	15.517226517975892
441	247.4468088887871	230.38250992145353	271.3266586493848	10.769734712394001	12.213489183460739	15.514534318559502
442	247.50291893743352	230.4339429841192	271.3881810114653	10.770024013551858	12.217624127924395	15.509909130930351
443	247.5585602036656	230.48527340818228	271.4568904002301	10.770344983131686	12.221746885863963	15.503249741260523
444	247.61374712810198	230.53648926108716	271.52504420237665	10.77069776188395	12.22585502378213	15.496681454755935
445	247.66849317289456	230.58762304886545	271.59216446081894	10.771082250277566	12.229952855562471	15.490314598516472
446	247.72281118779927	230.63867946672312	271.6586132933127	10.771498342215244	12.2340404603797	15.484030504497387
447	247.77663632856238	230.68966480225927	271.7245325682614	10.771969913758353	12.23811791877939	15.477830694692507
448	247.8300188122865	230.74058406379325	271.7899488980018	10.772484815554067	12.242184592478482	15.47171074308127
449	247.88303878741124	230.79144531389196	271.8548701569937	10.773025356689216	12.246241330106432	15.465668743897348
450	247.93571746055304	230.8422558901844	271.9192417594369	10.773589352205862	12.250288248418224	15.459707098236546
451	247.98802393399433	230.89281544172073	271.9815433774591	10.77418406269654	12.254323513480601	15.453928498269725
452	248.03996897672175	230.9431114241839	272.0431839468454	10.774809288994057	12.258346198251093	15.448285495279293
453	248.0915620645614	230.9933715653035	272.1043468369328	10.775464847291689	12.262359195876552	15.442720016531561
454	248.1427893236736	231.04360591636672	272.16472873050617	10.77615465977126	12.26636266814132	15.437222023781127
455	248.19360998756758	231.09380202218162	272.224971345761	10.77688738487918	12.270360144474928	15.431876262531231
456	248.24419821368008	231.14399072401613	272.28676364530287	10.777656200491892	12.274349370244673	15.427086299046385
457	248.29462098585114	231.1941936104732	272.3481984823729	10.778474774905202	12.278329765107989	15.422436494943728
458	248.34467951143	231.2444293235736	272.40794137667274	10.779319395452758	12.282301664185063	15.417549401024415
459	248.3944380163004	231.29472003766045	272.46664347537535	10.780194449795784	12.286265737771323	15.412575507315
460	248.44390204771258	231.34509321933908	272.53103643387584	10.781098813675202	12.2902229291677	15.409079981104389
461	248.49307432172375	231.39553747483438	272.59494373488064	10.782031775195373	12.294176016645883	15.405631806767957
462	248.54193586703147	231.44614549214063	272.6583654989371	10.782993312683088	12.298123386339448	15.402210182528906
463	248.59013343627223	231.49698424249596	272.72143990843824	10.783890252675825	12.302066009804095	15.398839832941562
464	248.637634034771	231.54813610306803	272.78413785759426	10.784687487479035	12.306005704544472	15.395519601750342
465	248.68458401099986	231.59971568435463	272.8464644567951	10.785512982747491	12.309946012807817	15.392248336792365
466	248.73108575015155	231.65188974818594	272.9084246789751	10.786368965776362	12.313889514342485	15.389024932338287
467	248.7773174418301	231.70489488950184	272.9692925550526	10.787242032950138	12.317841752152379	15.385846965109879
468	248.82070855117115	231.7590792539247	273.0297695431229	10.789304074994318	12.321811852045826	15.382714036731766
469	248.87674760268254	231.81495937038562	273.0899471509348	10.785642377702706	12.325814983432608	15.379618360602946
470	248.9390737352398	231.87324207915154	273.1497861836009	10.779143747531071	12.329891376544728	15.376568021339025
471	249.0008837729895	231.93480492287495	273.2092906237975	10.772839597944712	12.334069854710952	15.37356208375342
472	249.0622033994718	231.99975758458606	273.26846435574157	10.766722677967378	12.338380633278119	15.370599652584712
473	249.12347156619424	232.0648282193233	273.3258000692758	10.760906105244466	12.342759732625103	15.367351672074172
474	249.1844045014545	232.12328997789257	273.38503042656646	10.755294505640293	12.346974043737125	15.365017211032912
475	249.24371657526444	232.17419708850503	273.4439967225121	10.749487812233975	12.350940466014825	15.362879377980867
476	249.30377656262522	232.22193215769073	273.50259295402327	10.744198573505649	12.354791878984532	15.36081809710683
477	249.3635491675147	232.26882434417908	273.5609076593016	10.739103836499032	12.358608281294558	15.358827546957297
478	249.42292142353605	232.3154577454361	273.61896957001835	10.734161578094561	12.362410282890565	15.356827988067206
479	249.48190264111494	232.36194964406423	273.676442665107	10.72936729859334	12.366202068766802	15.35493851219066
480	249.5405017604254	232.40832265241997	273.733527276476	10.724716687536668	12.369984466190212	15.353101111053908
481	249.59872298893097	232.4545813677037	273.79025505122513	10.720205601785073	12.373757660891462	15.351283207395044
482	249.6565716882459	232.50072701823103	273.8460815798017	10.715825145030196	12.377521717798592	15.349343427628773
483	249.71409973757238	232.546757142444	273.90160014922617	10.711571093794946	12.381277220886192	15.347435502262787
484	249.77128938694494	232.59267182932365	273.9568140016175	10.707444666611494	12.385024279063954	15.345558954247098
485	249.82813293634644	232.63847503403125	274.01172631533046	10.703442981279283	12.388762314865389	15.343713327239275
486	249.8846237333697	232.6841672349945	274.0665953469264	10.69956783028665	12.392491364393317	15.341988135448918
487	249.94073567971253	232.72974891166064	274.1209550606023	10.695827850391932	12.396211463450685	15.340293218926503
488	249.99652387670628	232.7752205441284	274.17468382749735	10.69220288079201	12.39992264757105	15.338556324107655
489	250.05199501921703	232.82058261248952	274.22743351625803	10.688689896024385	12.403624952029714	15.336857365973568
490	250.10715550119167	232.8658355962416	274.27972340443847	10.685285978329599	12.407318411850362	15.335189423652126
491	250.16209872421481	232.91097997381522	274.3319289993312	10.681999306197943	12.411003061810336	15.333547595608625
492	250.21675177575045	232.95601622220215	274.3836877153853	10.678817310538678	12.414678936444625	15.33191676682425
493	250.27109945968314	233.00094481666784	274.43441160216975	10.675736663485328	12.418346070049344	15.329929959633374
494	250.32509187445444	233.0457662305307	274.4850458659384	10.672758343946477	12.42200449668465	15.327956146348345
495	250.37879595065976	233.0904809349956	274.53543712811506	10.669876897700032	12.425654250177347	15.325995009451464
496	250.43222138474724	233.1350893990292	274.58556338140966	10.667089481540081	12.429295364122764	15.324061605244383
497	250.48537190988077	233.17957245598805	274.63542768917785	10.664394207513727	12.432935335008002	15.322155646283251
498	250.53825486627787	233.22393931514088	274.6850325582068	10.661787864452176	12.436570869394668	15.320276867568882
499	250.59087475184285	233.26820137783173	274.73438045619156	10.659268303612997	12.44019784128493	15.318425014213531


==> fig1-4.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	139.1009006644613	137.61521100712008	139.06978832281376	5.136925917345096	5.1393576332823	5.131752188886933
1	124.0965565796234	116.8638045316385	121.81286043148714	4.5741304219515735	4.879879757356406	5.0728117311615595
2	125.06374294887975	117.71692784573185	121.90601886494271	5.036128365493599	5.292490594346478	5.364933055425529
3	125.89705903290871	118.00076460136759	124.04004594886933	5.163497836631522	5.486544324777726	5.357661667027912
4	126.54554373432264	118.76107237091142	125.63375218915552	5.411747581338479	5.543169915777752	5.58029909236459
5	127.83757676656873	120.11392411699276	125.88976566223474	5.729133894883938	5.618114269326082	5.747547296708008
6	129.06583089815803	121.55870413645127	128.4120510890939	6.003164888045275	5.681627677767157	6.07504534071002
7	130.03283843954299	122.93998867638881	128.91272956537222	6.29547119973487	5.737706473384615	6.23283017520031
8	130.84337709113004	124.33323307124729	137.42183376318064	6.6225425612525	5.81693940908885	12.8457943281181
9	131.5270941593106	125.63741187371001	132.0261615458841	6.966308813428305	5.898595339899406	7.73602766830093
10	132.07810193393306	126.88248650957395	132.8197752830148	7.3155899318719175	5.977865169756358	8.278667338214037
11	132.54561469186805	128.07139210836345	134.4089086788983	7.661022897580574	6.055346528550509	9.158279610307684
12	132.93376200939744	129.20645772103705	134.46720213065157	7.998104051561761	6.131754833793716	9.433650042216238
13	133.29036093034912	130.29391787099428	134.87321676342614	8.31744024520039	6.206641584263058	9.625964025122455
14	133.94975303354812	131.33897611281247	136.73770048599624	8.550364720339106	6.2797840673753855	9.998732162037749
15	134.80709069847092	132.3440819702486	137.2324863868941	8.670835257358108	6.350994980947944	10.055147645743952
16	135.4853085231862	133.31050473260717	138.046300878357	8.837987592045748	6.420632712444541	10.208291754716015
17	136.29401741968513	134.2420675830673	141.22863923806227	8.93015719385437	6.488442207867687	14.070614235096457
18	137.27082246650795	135.14183053174276	141.98037264967255	8.972750691971127	6.554570502813349	12.68375762925577
19	138.18060146568615	136.01118070921916	144.10403524834143	9.021978384181834	6.618949951105994	13.332593573129653
20	139.14658024892444	136.85249569240364	144.54588174422238	9.01782043913616	6.681688119753958	12.236415583421213
21	140.00860496127433	137.6666983426069	147.56567990467877	9.034700991930265	6.743394639080181	12.374893454400535
22	140.76080082449656	138.45662969481313	149.75990914902104	9.079776718338499	6.803685446615937	11.671269321008246
23	141.4534606416445	139.22262323724533	154.06261291680633	9.13758950232762	6.862780760319185	12.213137690854955
24	142.09612715888713	139.9662715729672	158.85308514191422	9.20218384066022	6.920578192573676	13.2012605424954
25	142.64335168687043	140.6894278894045	157.68904075827515	9.29027661673256	6.977032563033971	12.918431453896783
26	143.11709128721043	141.39215761794884	155.7621319361107	9.388086480406033	7.032218096509865	12.915465770889911
27	143.7202888014463	142.07596492929494	156.78975491598004	9.410137974109293	7.086154563197882	12.316684922940237
28	144.2402868830892	142.74219703713996	159.4099872046428	9.456401133900572	7.138908587700412	11.653082327846136
29	144.79089228634598	143.39176372652747	162.2944634035064	9.478360839486506	7.19053664668963	12.123241394315544
30	145.34616454094012	144.02475674066866	164.4044574976554	9.494719040834914	7.241084809830649	11.623162453262008
31	145.84998290015935	144.6420310735561	164.93780226617272	9.516936295841631	7.290594122155656	11.505431096043644
32	146.2545967727938	145.24437136427267	164.46650325478623	9.551102582386862	7.339117297957312	11.60098576121675
33	146.8460915144938	145.83198473770696	170.42281792927918	9.55721560506387	7.386677657895778	12.871107185788599
34	147.55208977941163	146.40598272997835	168.86476113974675	9.534661961547425	7.433326515356787	11.201640302232686
35	148.17660348292677	146.96667806193307	168.19858899008497	9.534641179606435	7.479338029549075	11.190286333104728
36	148.72939482295988	147.51496803707735	168.87836920018907	9.551626688161942	7.524498053300338	11.07685665105047
37	149.23369684245887	148.0513569850892	168.9540368197481	9.5819270591796	7.568813784487721	10.9000153636188
38	149.6982401204894	148.5765500831776	169.87044187200328	9.61983933342494	7.612292642718212	10.996181846206708
39	150.12226403574059	149.09086999346442	170.8033665113778	9.664847517535684	7.654897268962024	11.059442510874419
40	150.52634492887952	149.59491822286873	171.8510484159018	9.711147462510782	7.696732859909363	10.967267753210514
41	150.91718584837994	150.0889858856429	171.63066124882047	9.756964759903758	7.7378205360182255	11.13766475392224
42	151.4005184146173	150.573414121444	173.6848064315677	9.768479749865904	7.778194173399532	11.47096746183216
43	151.8520344438674	151.04868118386455	174.2505177876743	9.78733934236786	7.817828528950733	11.481472609790188
44	152.25307421017965	151.51517978774194	177.73943879156	9.818332959180866	7.856724092669813	11.615253488850596
45	152.67600663078625	151.97334167057568	177.24309404306769	9.832774377506516	7.894916024864506	11.068809863917942
46	153.17518503704275	152.42353195553846	177.261740754065	9.80594410557974	7.932423050725752	10.954892683007294
47	153.77145622297618	152.86578371066653	177.89296840443296	9.743772412685772	7.969294510429767	10.850810827225041
48	154.3363030475196	153.30056656542547	177.37084491379045	9.690966175064915	8.005547784150282	10.916989336625784
49	154.85704223546006	153.72831042166933	176.86890925959204	9.65019322894558	8.041152518451161	10.881155470505975
50	155.35297305425635	154.1492570031728	177.2625806649544	9.614766283429825	8.076106904523495	10.87254844046758
51	155.8389440958258	154.5637755445682	176.8610059511636	9.57967691446861	8.11042948589517	10.92772022680327
52	156.2988367870205	154.9718647840015	176.8156971734995	9.550854513735848	8.144079662473638	11.122008101206386
53	156.73697249647265	155.37360960389645	179.86395562242672	9.526817494571779	8.17699327604669	11.497655653356002
54	157.15563207391156	155.76994743948487	180.55537780059115	9.507366176247954	8.20929115533845	11.557988921609189
55	157.55096266694724	156.16118989956257	182.18062617073218	9.492828258902128	8.2409819108997	11.268100940642274
56	157.93110885788258	156.54775564912438	182.38376538561295	9.481721220128367	8.272058284277758	11.216627397973781
57	158.24800077830804	156.92985695852295	182.6788025261003	9.488120245354825	8.302540276949824	11.166005769295186
58	158.7523438508781	157.30805322972566	185.46912753849858	9.447618556927184	8.332381872556462	12.245201041581364
59	159.23600075463102	157.68293494270856	185.67805090088805	9.414060996048024	8.361602913457228	11.596383833351046
60	159.68121183939465	158.05478068358005	185.4590308097387	9.386746825346334	8.390101904576893	11.643206363612832
61	160.16515231541874	158.42366314556364	186.86282701607033	9.36331655844812	8.417800257150313	12.410148788254473
62	160.65763679719413	158.78904874419214	187.78929718037713	9.345874644676046	8.444624527531722	12.242538986640065
63	161.1548495738017	159.15051472917972	188.1578858955142	9.332415084164662	8.470591645696155	12.530174990746422
64	161.62265916463627	159.50695352661677	188.9183542455782	9.32449216316293	8.495941805055557	12.605126068633318
65	162.05661368489308	159.85592068276154	189.80892905520258	9.320807544444206	8.52119951172726	12.739659631600418
66	162.47637669560908	160.19514832177586	191.09049104462537	9.318276708277175	8.547014337023937	12.675619950589727
67	162.87986187582683	160.52397129478328	194.34380643408298	9.316717736808284	8.573541283555699	12.815626106430848
68	163.2684007110034	160.84435461994266	194.53671566794338	9.316817293378644	8.60046019139674	12.724874129404363
69	163.6281172091242	161.15860929750698	195.13658412068315	9.316495294257955	8.627386342642414	12.773967120597634
70	163.9510805826684	161.46797667902004	199.45499162746447	9.315968733269909	8.654127978323578	14.66672857528852
71	164.2651186540626	161.77303797185087	200.40749352225984	9.317271027217457	8.680596344089489	14.426805687255417
72	164.5871678866462	162.07410245943183	201.7916270920561	9.32212412595539	8.706768169785464	14.551257841943615
73	164.86428313985846	162.371320669463	202.44434559823836	9.324400552881615	8.732638652262509	14.505330661198858
74	165.25491130260716	162.66471069318027	202.7498069609154	9.346171318947624	8.75819029371538	14.554213461577763
75	165.63303675567147	162.95440934529196	203.46304837649097	9.369074243333317	8.783453292751256	14.532805609343278
76	165.99827136707222	163.24040559793664	206.3592683112	9.393266603441889	8.808382975260793	15.26990864221558
77	166.3453081131319	163.5229136201213	205.54651098088584	9.418949592762871	8.833031515957364	15.272985282811332
78	166.67972758684223	163.8018656796963	205.84483394751246	9.445163884332239	8.857446305339494	15.23914829825059
79	167.0009938048426	164.07736812493306	205.00095573609656	9.472398531707517	8.881607941741107	15.333036295859468
80	167.31028666844333	164.34962731012877	206.41487366675545	9.500256400833987	8.905507074082209	15.650217907647944
81	167.5865395314239	164.61871438312062	207.3918758442239	9.533416560482944	8.92914907177489	16.234939599809017
82	167.90001208284542	164.88469735301783	206.157718262934	9.555089575403192	8.952539339691938	14.82782351973175
83	168.21561363869102	165.14762951612778	209.24742862193904	9.571273517332747	8.975686401214315	14.778780406741866
84	168.5806801679432	165.40711738917443	209.03151167130235	9.579653952097743	8.998715466006821	15.352115033831078
85	168.95170747421048	165.66366756275875	209.3958059138965	9.58780652955112	9.021503477666675	15.147873334663913
86	169.31009401774187	165.91728193359992	209.58458695819135	9.59813605603143	9.044032544807486	15.140309741627236
87	169.64372046700123	166.16776372046826	209.88154282862638	9.615146547518284	9.066257736780134	15.099948052445907
88	170.029676632937	166.41503192885088	209.88498089757468	9.607236244494091	9.088164078652275	15.117618879198268
89	170.40812227501854	166.65942000655846	210.79250385034345	9.600495261551766	9.109830008636777	15.47726576848071
90	170.7730113964965	166.90111112296682	208.2008595381654	9.597046452143866	9.131281436100128	14.783087574497106
91	171.12633893004065	167.14011663964615	208.0155338933659	9.59633696743914	9.152497121396529	14.562991646602796
92	171.4691024505588	167.37630184695826	209.05625003382193	9.598055093802952	9.173438522215532	14.902397738980794
93	171.76612908753842	167.60990185655695	209.13562578021606	9.60716092898144	9.194144995984107	14.87507439167184
94	172.1377404661494	167.8410452362939	209.29166381310995	9.606899177592165	9.214645640714133	14.911348376004389
95	172.57850725370622	168.06980291676982	209.70086975175028	9.59198261957552	9.234950102241408	14.902181272725441
96	173.02331733074152	168.2962198106544	213.5975998716791	9.576728479739677	9.255061976134632	16.25879069356036
97	173.4421502354474	168.52033958868958	211.40564784625013	9.564844094184124	9.274984758399597	15.79924697043361
98	173.8889073058481	168.74220396384456	210.96450170137857	9.559716351685024	9.29472210499848	15.69018677457794
99	174.37244420069663	168.961854972691	212.1741104654468	9.559891153489556	9.314277079358082	15.70468206660062
100	174.83479425933564	169.1793328549128	212.40613139468536	9.56511940654643	9.333652883662015	15.669160656394627
101	175.28591249044516	169.39464030080669	212.94700820580573	9.571117938240446	9.35285601515317	15.765326191028821
102	175.74318906259774	169.6078379355189	213.3256672909611	9.574829636039203	9.37188582062619	15.808270818732314
103	176.18949258387755	169.8189771475568	213.56238462761456	9.580324292854359	9.390745731996407	15.810574216921257
104	176.62237929927983	170.02806329208076	213.0967828441617	9.587650743630634	9.4094411754425	15.68964705633743
105	177.03871884206828	170.2349560491829	213.4673219200021	9.597156574969844	9.427944073230796	15.667492679592534
106	177.40956615253046	170.4396194562412	213.20322722170434	9.614056501713593	9.446228046620915	15.75689025669877
107	177.8114728235079	170.64214696707188	213.37292842281934	9.62455795773622	9.464403288395827	15.756417298501285
108	178.22219932555913	170.84278340558183	216.38373806221816	9.637029691233229	9.482423394891642	15.86960404997959
109	178.68731112578337	171.04156451181908	216.3706441138577	9.634596528621934	9.500290137927008	15.832610385281708
110	179.1427770076938	171.23852153978027	215.657794900567	9.631860056043225	9.51800603764825	15.89636184502547
111	179.58386675498096	171.43368450428608	215.58442810719404	9.631109069713139	9.535573461468955	15.928854917864003
112	180.01288109884018	171.62706307770867	215.8949755753004	9.632503762885534	9.552992042214004	15.90009376250625
113	180.4278482484645	171.81864346501803	215.4326912142734	9.636280241155534	9.570256337782716	16.068677598911613
114	180.83298614205273	172.0084788723153	218.00609740547938	9.641556541977929	9.58737262034457	15.642947131047979
115	181.22706365798777	172.19635337772567	217.99117705332486	9.648325251270478	9.604427388939524	15.700770230918053
116	181.60906039779056	172.38247332735412	217.6077564120576	9.655518946761092	9.621374741934384	15.580815152685037
117	181.98023909901232	172.56690723441068	217.9464644882067	9.664090592526758	9.638190865288365	15.50991048951148
118	182.34775394910025	172.7497297469498	219.40515707273514	9.673853323038852	9.654875952559452	15.360388733104779
119	182.70881334561815	172.9309743210867	221.44064657118014	9.68439593117627	9.671428834811664	15.329692757836154
120	183.0612803157743	173.1106648114836	220.68002863573707	9.695788245151695	9.687851353804191	15.227093370884196
121	183.4074807599207	173.28882446818588	220.77664013835772	9.708010757484377	9.70414529830571	15.226330548379883
122	183.74189262608866	173.46543352865982	220.88077606878295	9.719245215133263	9.720319075101706	15.058884468813313
123	184.09313983045507	173.64041912795503	219.9864645493096	9.73533262415345	9.736394737149213	16.016954976993734
124	184.44195805562077	173.81380284707237	221.15523499082195	9.752601081152234	9.752298491078712	15.06819802286505
125	184.7855699784703	173.9857451631547	225.85651752459128	9.770045975396918	9.768080328575573	16.644025925344145
126	185.12566913139455	174.1562664538465	223.59287128001998	9.787732983459867	9.783741784190465	15.56199105035129
127	185.45762934733352	174.32534569709216	222.90848280105095	9.804768932841677	9.799291534687042	15.305267099887914
128	185.79178409913118	174.49289623883672	221.7248193665472	9.820555570982528	9.81474120946542	15.180921566970618
129	186.12298268060619	174.65907945085303	221.0860616665454	9.836636119412718	9.83007456716107	15.153111679732609
130	186.46371749465376	174.82391271749285	221.92776750914135	9.849078449880208	9.84529356065736	15.098419384529855
131	186.80887214833783	174.9874182648402	221.98681163436947	9.859976910607212	9.860398959343238	15.063070847854162
132	187.15465202428243	175.1495675520825	221.95756241206428	9.871322788259313	9.87540439255962	15.035826937911551
133	187.49767165683676	175.31041728667913	222.08468653962592	9.883949040176235	9.890300635433308	15.041180083918267
134	187.8268678052162	175.46984732346766	222.37924236595808	9.898236426188939	9.90507607928956	15.009252426060566
135	188.13090601411486	175.62798104867304	221.73812516823503	9.915427634879645	9.919740640561871	15.001375122129144
136	188.40423667017927	175.78484244856702	221.66725920307312	9.936706009575673	9.934298712426237	15.2047403375993
137	188.6639799705462	175.9404664503767	221.1294212614917	9.958531058248509	9.94874991195462	15.070128709383575
138	188.9184799592269	176.094872685289	222.38045235999186	9.980001815380081	9.963094439095578	15.236251490024427
139	189.16619224986746	176.24801409984659	223.1280238000374	10.002175562342149	9.977323745966595	15.243130946089646
140	189.40090007356284	176.3997927546739	222.52507526154247	10.026532407426616	9.991415109716685	15.149687817791955
141	189.67095415350238	176.55038793386154	222.70400621689984	10.039841648382925	10.005401272244285	15.275014394747236
142	189.94816894711155	176.69981080276494	223.47185724250502	10.048752340772108	10.019282737275667	15.144209645006256
143	190.21795463308314	176.84807150518083	224.42562276906418	10.058054435149872	10.033059874914652	15.194847264829658
144	190.4888247822873	176.99515122422875	225.05501669998105	10.06865990353687	10.046729697114635	15.10280179309801
145	190.76029345891013	177.14102475802912	225.12264049304184	10.081287764309678	10.060288474597352	15.090845508293578
146	191.06240431315845	177.2856335824608	225.50929299961084	10.086213808396582	10.073743888508044	15.107766432082215
147	191.36981428226915	177.42855621246025	225.46281170224694	10.08578720313499	10.087039730670478	14.985794271614784
148	191.60278192804955	177.56759766176881	225.80896418478312	10.083966375844044	10.099911459684943	15.182713404969835
149	191.77629658746537	177.697593208875	226.66589182851115	10.085166365629506	10.111778060016587	15.195839939154196
150	191.96708515857253	177.82268504582106	227.00520391952588	10.094020252397888	10.123131305276326	15.157459759304691
151	192.23159986544186	177.95049135921334	227.32587020385768	10.103210890427375	10.134829004183185	15.178532116377587
152	192.52232452170063	178.08033698666367	227.53256842191485	10.111807400835207	10.146774115424508	15.200991255143489
153	192.8083589458969	178.210997115798	227.7365355532052	10.121272895094927	10.158814773482371	15.224393632713491
154	193.0870673364639	178.34182928191552	231.44794135964136	10.131814222525097	10.170879861490402	15.55152777817095
155	193.35871018656277	178.47245601193427	230.49791113781114	10.143524565271699	10.182929795283817	15.567765556110384
156	193.6235935813548	178.60261970699014	231.23730644556963	10.15615488820156	10.194935804735104	15.565643994302988
157	193.88126488676963	178.73209516940236	231.3677442538763	10.169731054747341	10.206868468007835	15.674297337999283
158	194.13355990735312	178.86067516387803	231.78087949665323	10.183845856811185	10.21872024303678	15.670020490487731
159	194.37851550161417	178.9883015500055	235.3600581890023	10.198344993572166	10.23050548331049	15.53079089038183
160	194.6100412273917	179.11499492434527	235.59366539728518	10.212978477870816	10.242188186174623	15.558110987205785
161	194.87164708458644	179.2406678479469	235.81161304297646	10.229192896581853	10.253774897917808	15.578764710586004
162	195.1503733269462	179.3652983941586	233.91241816996552	10.24764035587494	10.265259437217054	15.006982578970627
163	195.41714517745214	179.48892172675426	234.55149574102845	10.267712778027544	10.276637253207808	15.157015398786553
164	195.67508764056805	179.61162713832812	234.90115022602254	10.288756641546426	10.287926380725795	15.097645143222731
165	195.92369246708057	179.733567050836	234.43183347732273	10.31138317598067	10.29917052873966	15.17846289189543
166	196.16824589230526	179.85509729325074	234.88976366267408	10.333753265228555	10.310422743378549	15.136016920449256
167	196.4029464217916	179.97678372792922	235.4430541284914	10.35830715489987	10.321775145736705	15.2148841311848
168	196.6370396805859	180.09891956748322	235.21540635646505	10.381355941364323	10.333270672930121	15.076244432794864
169	196.87004201911023	180.2213964767707	236.10581711583313	10.403851843081	10.344897481356087	15.270336734700944
170	197.11987218031402	180.34416483902743	236.31181433445815	10.425515149155084	10.356643154544939	15.272338937423463
171	197.3680481776085	180.4668209538297	236.44890416381332	10.447594160259097	10.368435218295575	15.241121602157781
172	197.61266146484508	180.58908936374405	235.32948638729235	10.47007281307184	10.380225092196747	15.718051693867801
173	197.8541695483331	180.710773553555	236.72471637443894	10.492802635941649	10.391980162168833	15.297703524611636
174	198.0929862514122	180.83179781460814	237.04667174997502	10.515346501235381	10.403686362802299	15.29907278883361
175	198.33284322488046	180.9521375173387	237.48885165327545	10.53778138592157	10.415340028800234	15.275755195597137
176	198.57534389646221	181.071786110547	237.851504174255	10.559472119119242	10.426937432031398	15.266914030297686
177	198.81882585585026	181.19074177553665	238.14813288913072	10.581123681224184	10.43847761333691	15.26847799333075
178	199.06119971883186	181.30895263231182	238.43384051396623	10.60295170208651	10.449958437148473	15.270674831119408
179	199.2997255261298	181.42616928801493	237.92786572149643	10.625049532673787	10.461387621529909	15.485552637587555
180	199.53412605068786	181.542536946929	238.53880335218423	10.647395329813653	10.472762618517367	15.398139650320575
181	199.76347624008014	181.65820644044558	239.19133052944005	10.670225388022374	10.484079215310496	15.290927877805629
182	200.00762455236077	181.77319974234007	242.44065798683644	10.69302522552723	10.495339761806642	15.19488408689314
183	200.2884151372617	181.8874800578684	241.69493951710658	10.716118344277458	10.506540851596018	15.11901006091331
184	200.56129028156334	182.00109893419122	241.85808878417464	10.741081437441647	10.517686383754707	15.1174768746856
185	200.8307263935911	182.11406746469333	240.62441121279255	10.766160980798972	10.528777374711193	15.355800268718603
186	201.09400367078186	182.22639173176339	241.9917172307896	10.792066815226992	10.539814290366216	15.159776967492641
187	201.351697049679	182.3380778284335	242.30294399013587	10.818675686254917	10.550797599899996	15.153174179560693
188	201.60452134438506	182.44913184657014	242.55995476847488	10.846024873183737	10.561727774558966	15.151489505206218
189	201.85473243222012	182.55955986701528	241.99771020584228	10.873763278473234	10.572605286661199	15.3180208615767
190	202.09860963877406	182.66936795121094	242.48736063104323	10.902836619102084	10.583430608755334	15.235989271608434
191	202.3427617417983	182.77856213402836	242.20108213976997	10.931155281831861	10.594204212898715	15.139421941671426
192	202.58440389551163	182.8870518276015	243.30328429083846	10.958754344192153	10.604918565098902	15.288114412910646
193	202.8231518977127	182.99482508389872	243.7613854415107	10.98624843100321	10.615605031054635	15.19241479658794
194	203.0640073108577	183.10191060213722	242.60590151912595	11.013725935424942	10.626259318842056	15.523020605894423
195	203.30723923676425	183.2084040456992	243.10978871443763	11.04083723660091	10.636863520001578	15.312714078937697
196	203.54706684003762	183.3143092919924	241.97501697240426	11.06801228915188	10.647417660940553	15.578955106273975
197	203.78417553917177	183.41963635022694	242.39169211297514	11.095570050790316	10.657922861244414	15.465056367424298
198	204.01714466181926	183.5243666623019	241.711194751725	11.123197163911417	10.668373653026311	15.486628533654432
199	204.2451883964489	183.62852992055568	244.8694247814231	11.150753905371321	10.678776549751523	16.53056600236272
200	204.46911134362577	183.73213214052416	243.01383103535971	11.178530717679521	10.689131888881702	15.665700748421246
201	204.6894171027756	183.83517885080337	243.18395124033302	11.206328210167328	10.699440112462279	15.672677169882233
202	204.9068194980964	183.93734530491952	243.9240891138691	11.234197311059066	10.709593544684584	15.662458591121409
203	205.11757122278266	184.03871688727406	245.00490362253186	11.261869456005455	10.719621415311746	15.6767291000731
204	205.32529242060224	184.13953385724093	244.8529203802074	11.288617420831434	10.729602466992144	15.605444600792886
205	205.5338762990551	184.23980141652837	245.02138440393216	11.316067221082838	10.739537941097376	15.62886521103233
206	205.74101538355444	184.33953159508954	245.25732856308824	11.342735953315284	10.749426937849647	15.659291403810522
207	205.94294384221354	184.4387275972513	245.47049826496016	11.36880615808604	10.759270531826857	15.69036175238847
208	206.14323614917504	184.53737391168966	245.68059426287581	11.394975335336946	10.769072166484424	15.724086267427628
209	206.3433468396588	184.63539336068584	246.0768835620307	11.420873575112743	10.778840507401735	15.734969913265607
210	206.54339441676282	184.7327956621832	248.67521184822243	11.446482838253937	10.788538223048546	16.939455162043004
211	206.74249936481078	184.82967310513604	247.6260003365286	11.471518718764552	10.798197553049684	16.180867145942983
212	206.93904123877536	184.92602867435755	247.02129147755244	11.49582710831053	10.807816747602228	16.591916297076917
213	207.1348894984867	185.02186609902728	247.24513548535742	11.51936520530561	10.817389962835058	16.3122207210974
214	207.32892753104355	185.11721410195736	247.68694076039887	11.541958570774112	10.82691998117878	16.37665737646599
215	207.51949868529667	185.21207732648227	248.04624577006092	11.564524067467726	10.836407178139444	16.42004280202536
216	207.70552344752053	185.3064603559016	248.43318375809224	11.588014539826183	10.845851924626004	16.471034646769755
217	207.87714071179943	185.4003677141103	248.71846648830515	11.611751961136061	10.855254586986547	16.512820344599614
218	208.08297584261717	185.4938038662563	247.9746883677756	11.636520466430675	10.864615527047706	16.601944616107538
219	208.29006808625877	185.58677313780706	249.11776890407253	11.660441228757067	10.873935116140352	16.66458653256107
220	208.49493352747547	185.67927972629448	249.3239360979117	11.684166769644772	10.88321373323328	16.69492144679868
221	208.69925278415087	185.77131746754807	249.5532572639447	11.708787566990297	10.892456349030093	16.72912744937272
222	208.9018279575634	185.86287865319844	248.76833780131267	11.733815873182694	10.901668516339457	17.042315428244024
223	209.1034032875359	185.9539877190238	249.5952107646169	11.75913510044047	10.910840857708807	16.89102394881415
224	209.2996684924953	186.04464952185276	253.88035444067324	11.78465231564647	10.91997364224482	18.552565145843555
225	209.49704859673201	186.13486994746904	253.74916616268752	11.810086511548468	10.929067035284774	18.291485448568736
226	209.69261956580522	186.2246530151905	253.81386295816134	11.835551417235795	10.938121364869545	18.38509200528902
227	209.88601500597858	186.31400269216928	254.41301438032787	11.861001125225995	10.947136954956274	18.34883771922519
228	210.07542518023004	186.40292289414495	255.64640108564137	11.885785686854131	10.956114125473194	18.375156956241195
229	210.26463471095295	186.49141748619667	256.20558107667244	11.91089169290629	10.965053192374722	18.41656793096939
230	210.45023074389573	186.57949028349202	258.64222239605033	11.935325909084373	10.973954467696823	18.70201071146252
231	210.63455631591322	186.66714505203163	256.7739978457713	11.95991442792123	10.982818259612392	18.42881965476846
232	210.81826664875084	186.75438267931423	257.3156551772161	11.984915954887573	10.991645429309152	18.455916271833296
233	211.00109145404488	186.84118684021908	257.61690713152694	12.010128201205204	11.000433982290682	18.47571462744499
234	211.180512030133	186.92756543349307	257.8862133138281	12.035472153461853	11.009187772416766	18.49395243333539
235	211.3545951913139	187.01349277641617	258.1098591404353	12.059063185699673	11.017913309327941	18.516635383994462
236	211.525087626566	187.09901668677242	258.3532048447069	12.08108176413792	11.026603430339245	18.538345058512363
237	211.69424415030645	187.18414453084443	258.574856551692	12.103037019847086	11.035257769188723	18.54870947936987
238	211.86141819627196	187.26884704930947	258.5061625974331	12.124865268780379	11.04388830606596	18.638295237286876
239	212.0267333160517	187.35303444466862	258.69702673721434	12.146600765535036	11.05251821964881	18.64680994735577
240	212.18796932197426	187.43680835770192	258.22799397232137	12.166931819166617	11.06110308618436	18.425679055576303
241	212.34885474379513	187.52020053446518	258.78262704170936	12.186817468190618	11.06965308656074	18.52019030098157
242	212.50410680515142	187.60319252223715	258.75746640131916	12.206680783840946	11.078164008096842	18.57734087017836
243	212.64974203162095	187.68564254865697	259.1497630148567	12.225711762571555	11.086606220120212	18.53453994942626
244	212.7887382961706	187.76768561334237	259.3337554984589	12.243665759326808	11.095013898735212	18.53342896021282
245	212.92786954537462	187.84935104467303	259.49559698803466	12.261407413466575	11.103387751234498	18.526599342743832
246	213.07141975897983	187.93048524108403	259.6171110759874	12.27869164201724	11.11167068708259	18.510257314122242
247	213.22009254726095	188.0110563646835	259.82779008140284	12.295258790953964	11.119854287596807	18.51109149705018
248	213.36802472073813	188.09106247678278	260.06824501580894	12.311556328152252	11.12796997266222	18.515563699426053
249	213.5147247098509	188.17050373350727	260.2032824532837	12.327385923782145	11.13603824046703	18.51464685760796
250	213.6617036345222	188.24951971670046	260.3314871190426	12.343368299902346	11.144071208632369	18.514058261057894
251	213.8085385391004	188.32818639426463	260.3912641319896	12.35945986434532	11.152072168352442	18.506552117216323
252	213.95497466499265	188.40650664857847	260.5623114164916	12.375584545046406	11.160041358826522	18.512361535275666
253	214.1008996010496	188.48448332721637	260.39346403992937	12.391728470422423	11.167979016494808	18.465030108799382
254	214.24813846702224	188.56211924349466	260.4124089830396	12.407580856108806	11.175885375082071	18.452452102510442
255	214.39600577110156	188.63941717700865	259.48376923105786	12.423292767895841	11.183760665640568	18.804866947764513
256	214.53608648251867	188.7163798741597	260.0618529870223	12.438906947123373	11.19160511659222	18.659773687942465
257	214.70160349824386	188.79301004867364	260.2717396847451	12.455381167937151	11.19941895377013	18.647102115918283
258	214.87589821871444	188.8693098030296	260.35980674157946	12.472168976288636	11.207202332610533	18.663935867286277
259	215.03818645564024	188.94527469850308	259.7761738148185	12.490235215829895	11.214954716945726	18.734425966674582
260	215.2094755288995	189.02084282298074	258.73547426797404	12.50713781435046	11.222657535298138	18.078563796431
261	215.38416559372752	189.0960152793522	258.6517929977145	12.523601197234262	11.230326801142457	18.01085013379932
262	215.55724180759557	189.1708114690013	258.79012551840754	12.54027977107796	11.237968838519821	18.01063132647807
263	215.72716550306416	189.24515886289635	258.88433902578413	12.556984935135091	11.245588551685133	18.01841871934905
264	215.89449896603514	189.31919213693362	259.006078457757	12.574172636203892	11.253179143468303	18.01010007923892
265	216.06191420290105	189.39291376015447	259.1228810939139	12.591807025660485	11.260740820752831	17.998509190195104
266	216.2277379511462	189.46624454409667	258.5182317970705	12.609711517446392	11.268287826641886	17.876920290533768
267	216.39134035742256	189.5390928546316	258.51751772705774	12.627722189021156	11.275836151906953	17.840158446183267
268	216.55150971061394	189.6116342622236	258.67938680711666	12.646325007029535	11.283356025838586	17.8432889115367
269	216.71185254410565	189.6838487848537	258.11749214913675	12.664745173323467	11.290840927233548	17.967244545178275
270	216.8920250605441	189.75573080816415	259.15126867230146	12.678220116658927	11.298289887138477	17.83426870704968
271	217.0753573107843	189.82729651367976	259.3200183093649	12.691642841036026	11.30571188057628	17.836697949324474
272	217.26260957714518	189.8985677797526	259.4887529804871	12.704349224921332	11.31310634472578	17.8385394432577
273	217.44841780578628	189.96954686082617	259.655134988988	12.717297149325223	11.320473468317418	17.840389120618156
274	217.63270893048474	190.04023598613676	259.81717982923556	12.73031728995482	11.327813438110365	17.842540718436066
275	217.81564152645169	190.1106373600868	260.0180777429307	12.743683643374595	11.335126438922172	17.847084862219276
276	217.99754197942974	190.18075316261223	260.23940772730646	12.757319950393898	11.342412653657973	17.85305308253912
277	218.17875847087325	190.25058554954308	261.0881390395848	12.771302736237338	11.349672263339228	17.835596752385836
278	218.35884783571512	190.32013665295716	261.1610029612655	12.785493836913465	11.356905447131604	17.83512511188867
279	218.5381057258117	190.38940858152762	261.272538226585	12.799925704152235	11.364112382372692	17.836127280260868
280	218.71650689845097	190.45838662561724	261.3780572312235	12.814601446554724	11.371292285682104	17.83710448074212
281	218.89229158861963	190.5270751702995	261.1321372117012	12.828875920962544	11.378445475539314	17.832469389808388
282	219.06498884092866	190.59549082789403	260.22898552695	12.842742639139178	11.385572959479239	18.18229692968302
283	219.2381425777629	190.6636262100084	260.44629470275754	12.856596671576925	11.392677850285073	18.07727996986
284	219.4100097355048	190.7314438771087	260.90419591718734	12.872522312854898	11.399750231798665	18.00211565930097
285	219.58368414014686	190.79893758684202	260.2724790116722	12.887301650528244	11.406802047654402	17.814950179519013
286	219.7794892042241	190.86615731910584	260.29132457411265	12.890955421607153	11.413829689429942	17.78020719972283
287	219.97320456455898	190.93310734869584	260.4390928052428	12.895375879700092	11.42083280512178	17.769257947570644
288	220.1635196682369	190.99979666819837	260.5769375276075	12.900810150311667	11.427811275808333	17.759912140064575
289	220.3529105842701	191.0662255695163	260.7046576294795	12.907040668199139	11.43476470547226	17.75223590271362
290	220.54051976632027	191.13237608797556	260.82177125293526	12.914089241431975	11.441686358753683	17.745175772484565
291	220.72410873337844	191.19827162618947	260.9245852059466	12.921937213985927	11.448583882778127	17.739745649273857
292	220.90689508958528	191.26391401399243	260.81526612798564	12.93058499830266	11.455457431962765	17.696500739015345
293	221.0875663765332	191.32930506211142	260.86464199623197	12.939896708373034	11.462307159251788	17.685427163931912
294	221.26457203876234	191.39438339606346	261.0168985795746	12.950395721517456	11.469110425551474	17.69288283182583
295	221.43920691688515	191.45917678094276	261.1553087790174	12.961271449014292	11.475876718865463	17.700210423732518
296	221.61277513464785	191.52371235425994	261.2825633612074	12.972900175237935	11.482618856349122	17.707173504340034
297	221.78575414843948	191.58799921046608	261.3950206526245	12.98542105485014	11.489337470461274	17.71522147545461
298	221.95793319462166	191.65204369583142	261.4881261840749	12.99882005785738	11.496033010311278	17.718366841908647
299	222.12986337606287	191.7157482732316	261.55539561188806	13.013082952188524	11.502686450142653	17.71808809939464
300	222.3013199342591	191.7792002331735	261.4214568099428	13.02833371095728	11.509314926772236	17.69902597985595
301	222.47202813442036	191.84241092305413	261.89052563558545	13.044980508931694	11.515921879037014	17.728210837452522
302	222.6423155870426	191.90538034540995	262.0235260886625	13.062866197576435	11.522504116335426	17.732869190019514
303	222.81342397147554	191.9681147208127	262.97771251976246	13.08186270441725	11.529063561403692	17.977407664080882
304	222.985417474052	192.0306170854083	262.9256096378553	13.102303493096336	11.535600903812727	17.950841081314014
305	223.157322899508	192.09284093255164	262.9407556666519	13.123846222334866	11.542117188005003	17.94775734342934
306	223.33065975792425	192.15467163609418	262.97000932098877	13.147221396203799	11.548612268593597	17.94595299354493
307	223.50602508822837	192.2162621614889	263.00746808975157	13.17282115629655	11.55508595660381	17.944951813336335
308	223.68168825583234	192.27761095418072	263.03715377294617	13.202154985019964	11.561538432066929	17.943552798320475
309	223.8612815591443	192.3387318158097	263.07239514601116	13.235180857222145	11.56796941187931	17.942964843218498
310	224.0465686519175	192.3996243300257	263.10328774777247	13.272992128476488	11.574379019841466	17.943134910468235
311	224.23623900478847	192.4602859280743	263.1335103455841	13.318656855787431	11.580766456351583	17.9435836722281
312	224.43041351877815	192.52070207768168	263.15992554781513	13.363653646832107	11.587130380347515	17.944815196049397
313	224.58006529984613	192.58090050511785	263.1897971256237	13.365798752705379	11.593473338642184	17.945429265356484
314	224.7278238877157	192.64087520750002	263.2192799094373	13.367817800333423	11.599795556796272	17.946140042221224
315	224.87439666629533	192.70061205245284	263.24848682353195	13.370010412441122	11.60609617464581	17.94692448786086
316	225.01953541139855	192.7601355457929	263.27745420353045	13.372458996299006	11.612376196155001	17.94776603802315
317	225.1632183467821	192.81944710638774	263.3062094496666	13.375098188766188	11.618635743989131	17.94865577436654
318	225.30477527822487	192.87854813944077	263.0810868300222	13.377793260273599	11.624874939760407	17.942150218754385
319	225.44409676013373	192.93744003666464	263.32777019037655	13.380524785536823	11.631093904041034	17.947461878169765
320	225.58345538866678	192.9961241764532	262.246545368394	13.382863975768343	11.637292756376072	18.24467282687867
321	225.7218397336822	193.05460192404902	263.9819997303759	13.38528501459578	11.643471615296061	17.74117296967408
322	225.85873845568867	193.1128746317094	264.14163260866144	13.387799112820979	11.649630598329447	17.74552134873824
323	225.9948424141335	193.17092295949607	264.2859649009164	13.390546031899191	11.655774437769487	17.750464746012728
324	226.12923570302743	193.22864550203508	263.30202099960246	13.393482244004813	11.66192615150053	18.12212274803743
325	226.26255523654422	193.28616723264034	263.76897424213814	13.396582632018493	11.668058231963249	17.974196961449188
326	226.39500562247974	193.34347173187325	263.20690121136244	13.39993202813046	11.674178482674103	17.805927508877517
327	226.52658493530123	193.4005174881108	263.78557453196294	13.403497990689013	11.680305587324083	17.870660837589817
328	226.6571395727172	193.4573665695355	263.9120029655549	13.407227028086682	11.686413278784624	17.859409778733927
329	226.78665446672528	193.5140202396995	264.0088841003717	13.411126295698107	11.692501669111786	17.84675956722767
330	226.91537552176516	193.57047975041144	264.0378466440641	13.41516006614315	11.69857086944406	17.822939374176688
331	227.04176701473386	193.6266943982686	264.0687291043583	13.418982957472721	11.704629868838046	17.80297840732883
332	227.1666040453973	193.6826387712408	264.16741044807753	13.422712732614578	11.710682958936125	17.796737001475492
333	227.29059800036444	193.73838258787123	264.2612366305928	13.426566841161518	11.716717049158229	17.790708326439663
334	227.41302289430297	193.79392186240202	264.3524206196126	13.430483966145692	11.72273299644221	17.786272078028727
335	227.5344900600239	193.84927334848425	264.432020563279	13.434492002719272	11.728730282993427	17.781210951896885
336	227.65482684388587	193.90443129351482	264.50920072534103	13.43871791321262	11.734711160385256	17.77746690948952
337	227.7721873895294	193.95930963734722	264.58253164135516	13.443565683014318	11.740656134400403	17.774821806592712
338	227.8880737857057	194.01396488190477	264.652667741439	13.448506302254426	11.746575576743782	17.774047883712665
339	228.00310540230203	194.06843749178518	264.38694821442687	13.453520633401746	11.752477061050227	17.75433377560077
340	228.11688633987833	194.12269070894124	264.46203896022826	13.45863110938459	11.758372312366832	17.75143369343052
341	228.22988681556058	194.17672800768088	264.5113369114863	13.463800307897781	11.764251191254447	17.747401450801444
342	228.34247529302817	194.23055886049613	264.56027303140553	13.46907258603255	11.770113444841906	17.743343865003997
343	228.4531889050234	194.28420138890738	264.60914678199316	13.474452733689022	11.77595817651532	17.74007145745841
344	228.56136383521437	194.33764936415616	264.6605864883791	13.47991578449134	11.78178516329527	17.73725332127056
345	228.668534377916	194.39092204227433	264.7127963996139	13.485448853803483	11.787594619125079	17.734716150204175
346	228.77509211341084	194.44402049779043	264.7641989638993	13.491050742862283	11.793386639945744	17.73282957822876
347	228.88097838782275	194.49694552274568	264.81646395138756	13.496715103259303	11.799161367888898	17.730833514855487
348	228.98618191656297	194.54969831238458	264.8630802343897	13.502434977855506	11.804918873478837	17.730387380785718
349	229.09070348118453	194.60228004720972	264.91147786828054	13.508185401571753	11.810659227429026	17.729996892225042
350	229.19471357293764	194.65467506536064	264.79855437696415	13.51398752593175	11.816386075856542	17.73996961305246
351	229.29808816789867	194.70689886158837	264.6136142789502	13.519847863166445	11.82209642911762	17.80162313993255
352	229.40091264172577	194.7589546516625	264.8419338469133	13.525759277278656	11.827789911210271	17.759091725304437
353	229.5031515157846	194.81084344573304	264.90882998528434	13.531727623065336	11.83346661308912	17.756477926389227
354	229.6047482164464	194.86256624516125	264.97244388187266	13.537754445670714	11.839126625032712	17.75457625962698
355	229.70573291826938	194.91412404261868	265.0321496580896	13.54383090737141	11.844770036650162	17.753325593131564
356	229.80557911099189	194.96551342616127	263.92903662191225	13.549972860490206	11.850397464410298	18.102909771628823
357	229.90444695906368	195.01673854595353	264.329261245335	13.556230392726283	11.85600861579263	17.974431691808856
358	229.99992785574184	195.06780160080478	264.4317371554817	13.56347682450094	11.861603430660018	17.954307462073345
359	230.0940418178885	195.11870354958043	264.51925697054617	13.570796612264195	11.867181996012258	17.93867768759836
360	230.1853963693328	195.16943695313833	264.59673714362305	13.577939764077753	11.872746225489065	17.92575524605119
361	230.2805806564539	195.22000807240784	264.66558099259606	13.585802601464525	11.878294646703942	17.91471982385485
362	230.3751899154549	195.27042068255952	264.72919719354286	13.59381301963679	11.883827086078558	17.90449931975623
363	230.4692807595029	195.32067595519945	264.7924625703536	13.601801876867096	11.889343613372017	17.893864254208477
364	230.56295255773676	195.37077480901485	264.853129346926	13.60982373112949	11.894844312486967	17.883669200080238
365	230.6560763119657	195.42071078248958	264.90319478240235	13.617818103287936	11.900330751719187	17.875675045467293
366	230.7487523969672	195.47048634896407	264.9544980760957	13.625827107865506	11.905802701435556	17.867380678202384
367	230.84098671796076	195.5201081296102	264.9994366681693	13.6338506906778	11.911259092009164	17.860642807588995
368	230.93278505424058	195.56957707970807	265.0484435723829	13.641888816633745	11.916699986993466	17.852572264899027
369	231.02415809083527	195.61889408011578	265.0944879230572	13.64994093034586	11.922125467291924	17.84520953267358
370	231.11494162139397	195.66806000434272	265.1383709322136	13.657996634269693	11.927535613231294	17.838388456326165
371	231.205306044745	195.7170757186298	265.17978774180267	13.666066839087025	11.9329305045672	17.832025284124466
372	231.2942489618721	195.76586626446718	265.220224581367	13.673568442634467	11.938281637519689	17.826299406472533
373	231.38188877509063	195.81423602972734	265.2589219891547	13.681455465518013	11.943514961917726	17.820989819981236
374	231.46839178548336	195.86245925920954	265.2860628951253	13.689343110768165	11.948733587147183	17.81840552333111
375	231.5543176995412	195.91053678381428	265.3162040522583	13.697235244641242	11.953937588924283	17.81510858427427
376	231.63994256396828	195.9584694276171	265.34957832387164	13.705128407860547	11.959127042433796	17.811087130699693
377	231.7251484950067	196.00625800794222	265.38095914514435	13.713023683116822	11.964302022334135	17.807505645691283
378	231.81001189135407	196.0539033354338	265.4096428058324	13.720922083483945	11.969462602762079	17.804004676774106
379	231.89446090944085	196.10140621412756	265.437999565858	13.728835108217158	11.97460885733779	17.8007645932232
380	231.9785778680615	196.14876744152068	265.465582411053	13.73675572060342	11.979740859169478	17.797726240978044
381	232.06191564838701	196.19598780864087	267.29590724110574	13.744654555211968	11.984858680858128	18.531816095695746
382	232.14466302826403	196.24306810011478	267.649155186356	13.752642158163567	11.989962394502172	18.63976653213556
383	232.22685338082184	196.28999608448376	267.70390887864346	13.760719906391158	11.995051377025277	18.662226510468326
384	232.30869108998886	196.33678289146883	266.14586990798597	13.768808013763072	12.000126209433802	18.784401240271805
385	232.39015943827349	196.3834319864015	266.8168639160231	13.77691306852143	12.005187151526957	18.710363754908446
386	232.47119930327605	196.42994417172918	266.80835428487654	13.785068073313669	12.010234279016165	18.718435058685465
387	232.55192484718955	196.4763202004359	266.80692407049196	13.793235183496392	12.015267661468002	18.720294283544828
388	232.632297765296	196.52256081950273	266.81451960903604	13.801443782221142	12.020287367974273	18.72243635205722
389	232.7123222564643	196.56866225920012	266.84365045188133	13.80967943305656	12.02529336114265	18.72253078607555
390	232.79140453072125	196.61462182779252	266.89276591126827	13.81792549591389	12.030285880214915	18.720787358206422
391	232.86949859869236	196.6604482401938	266.9107933177631	13.826138898478282	12.03526493067066	18.722039765387354
392	232.95064219306408	196.70614221975367	266.94770738807176	13.834291427190408	12.040230579717797	18.72153316508555
393	233.03141758863137	196.7517044841227	266.9854852158034	13.842454173999988	12.045182894110209	18.72102932257603
394	233.11184200159568	196.79713574531027	267.02209173301804	13.850630951072716	12.050121940151815	18.720688735771567
395	233.19213280019528	196.8424367097423	267.0576773288709	13.858809411236257	12.055047783700434	18.72050145348672
396	233.27228256922382	196.88760807831787	267.29318633347424	13.867001268519452	12.059960490171662	18.727211840828605
397	233.35226098455237	196.93265045322408	267.4938489654305	13.875212546446493	12.064860122551629	18.737274420837394
398	233.43205289578344	196.9775646163608	267.49765536329215	13.88344311344212	12.069746747342844	18.735529319034228
399	233.5115913084405	197.02235125372283	267.50936714552927	13.89169671079077	12.074620428685966	18.734708106131276
400	233.59096740531368	197.06700965768167	267.52292286859586	13.899965664750443	12.07948120059077	18.73425058680266
401	233.67007371641833	197.11153112914258	267.0606806114777	13.908261927840229	12.084326726896734	18.656601807798538
402	233.7483781717092	197.15587737210316	267.4764696732737	13.916187621144813	12.08914745503267	18.717154628664144
403	233.82650632856064	197.20009489374831	267.4514787077914	13.923931759428195	12.093956269337827	18.710003127490392
404	233.9047268197255	197.24418031279885	267.40944052855446	13.931588883508146	12.098755936869136	18.700518157382632
405	233.9849813530088	197.28814229355586	267.41055758961994	13.938444846260902	12.103543049018056	18.698731000419066
406	234.0647937753033	197.33197625804638	267.4559265206166	13.945328319108858	12.10831585180388	18.70428259087838
407	234.14435563672384	197.37568535654412	267.4972223497427	13.952254232700996	12.113075276314998	18.70969524501555
408	234.22367110243343	197.41927294244863	267.5399168454016	13.959223995136897	12.117822325561757	18.715462647047094
409	234.3027444652281	197.46273964974677	267.58108076246134	13.96623911736294	12.122557059473785	18.72110211446864
410	234.38150881558965	197.50608610762015	267.62059137948404	13.973291475412756	12.127279537589525	18.726648838648302
411	234.45993302860484	197.54931294049194	266.7545806469966	13.980319008798077	12.131989819059514	18.499619856963875
412	234.53800349006207	197.5924207680737	266.8809467673572	13.987377209150347	12.136687962649672	18.522815352739812
413	234.61576691868893	197.63541020541143	266.9424073956965	13.994488387906296	12.141374026744357	18.53338726512152
414	234.69376942905532	197.6782764684062	267.0013976602178	14.001488988947367	12.146049180461208	18.54365191334269
415	234.77153745124335	197.72102127462168	267.0578240124049	14.008546426404557	12.15071325056859	18.553590942437115
416	234.84906545200366	197.7636495333512	267.102884208176	14.015653164417378	12.15536540687723	18.56370072285843
417	234.92638085841622	197.80616184128618	267.145517436482	14.022827181020014	12.160005706323856	18.573545928748178
418	235.00344406618163	197.84855879067567	267.1849729459066	14.030078407946329	12.164634205478901	18.5829459848932
419	235.08028399781458	197.89084096936884	267.2232186423889	14.03741049895463	12.169250960549423	18.591937152794443
420	235.15733245297758	197.93300494667346	267.2595563657802	14.044817616352333	12.173856120039384	18.600595240907985
421	235.23503959582962	197.97476133845169	267.2940193800568	14.052295045510082	12.178337499793946	18.608974595286668
422	235.31412164948267	198.01635035743598	267.3267244478741	14.059839557180092	12.18278651212467	18.61728862251358
423	235.3930160137805	198.05782675472827	267.35703037257025	14.06747143002406	12.187223905779943	18.625202054387746
424	235.47113444387287	198.09919109678816	267.38599683689387	14.075084379511752	12.19164973529366	18.632825193278418
425	235.54486350758486	198.1404439459176	267.41353473569814	14.07996942028856	12.196064054851224	18.640185434598408
426	235.61720231299248	198.181585852789	267.4389302447906	14.084041030550205	12.200466921545324	18.647258781654806
427	235.68907859350682	198.22253390355533	267.46312739190466	14.088117718487037	12.204862404701394	18.654284976707743
428	235.7604251194773	198.26329889978751	267.4847499595888	14.092283907435974	12.209250066107376	18.661188873813703
429	235.83079101507636	198.30395480847585	267.50647693151524	14.096539066687837	12.213626443493125	18.667816150697902
430	235.9037799966331	198.34450217152104	267.5276268871583	14.100785478661292	12.217991589225635	18.674334884489582
431	235.98225844633362	198.3849415268948	267.5479117979941	14.104988653681788	12.222345555341057	18.6806778403644
432	236.06041680324935	198.42527340867662	267.56712240388373	14.109230238811788	12.226688393547205	18.68679811501047
433	236.13819996988914	198.46548876663186	267.5855933775315	14.113490939497776	12.23102423002358	18.692777646363357
434	236.21515891774575	198.50559597384787	267.6040922541257	14.117742574403916	12.23534977871094	18.69876770059652
435	236.29175457339977	198.5455973039325	267.6225461788603	14.122019690454636	12.239664345631745	18.704758457381907
436	236.36778432038068	198.58549327578524	267.6408568646015	14.126371860114832	12.243967981192911	18.71073315763854
437	236.44345782115383	198.62528440459067	267.6586480277809	14.130718796939489	12.248260735486358	18.71659670741932
438	236.51862586388802	198.66497120185258	267.6767474314759	14.135047782159397	12.252542658291247	18.722501189088945
439	236.59322552905928	198.70455417542792	267.6954282733427	14.139333938946786	12.256813799076628	18.728473335240224
440	236.66726651157762	198.7440338295605	267.71271930101636	14.143577946970579	12.261074207003778	18.73410412713606
441	236.74097643387537	198.78341066491433	267.72983562067446	14.147835381218453	12.265323930928636	18.739748215276027
442	236.81432161017958	198.82268517860615	267.7470219972785	14.15211648116171	12.269563019404204	18.745317892583643
443	236.88738354674805	198.86185786423798	267.763883436755	14.156423056698246	12.273791520682865	18.75080637925953
444	236.96014119923558	198.9009292119294	267.7803506746994	14.160769246131927	12.278009482718774	18.756045052205824
445	237.0325848240431	198.93989970834923	267.79899797929147	14.165128359269929	12.282216953170197	18.76174575026734
446	237.10471751982288	198.97876983674672	267.8173677048849	14.169499741008297	12.286413979401697	18.76736525080326
447	237.1766041060936	199.01754007698293	267.83542973985317	14.173883140706362	12.290600608486557	18.77291856007747
448	237.24825716721745	199.05621090556122	267.85269874414377	14.178276698359175	12.294776887208933	18.778294047051084
449	237.31956137527033	199.09478279565744	267.8702938328705	14.182680137831746	12.298942862066063	18.78374714458494
450	237.39056727438822	199.13325621715052	267.887246862794	14.18709382109135	12.303098579270616	18.789044216242203
451	237.46131316123055	199.1716230849536	267.9037831566446	14.191510359177245	12.307243896367233	18.794234976928326
452	237.531123033646	199.20986648355512	267.9201357319212	14.195923931483525	12.311382382458879	18.799381654331366
453	237.600037150828	199.24796643217232	267.93584935723374	14.200348500628417	12.315513763884605	18.804378408953024
454	237.66885058027339	199.28595571349302	267.9512711512656	14.204781637110846	12.31963483616554	18.809304739919817
455	237.73719405899	199.32384890408878	267.967427191344	14.20912024750541	12.323745870669285	18.814351519459827
456	237.80473257356047	199.36164645469492	267.9843343694009	14.213083407171814	12.32784691192679	18.819439042357487
457	237.87211725491719	199.39934881294946	267.99998064161974	14.217092230868316	12.331938004199422	18.824146584744298
458	237.93927311491868	199.43695642342027	268.0145422307669	14.221122859065469	12.33601919148114	18.827884881591498
459	238.00626047136524	199.47446972763257	268.02827405128824	14.22516399150474	12.340090517500395	18.83122794479901
460	238.0729965017116	199.5118891640957	268.04319902873965	14.2292141818595	12.34415202572224	18.834145476937802
461	238.1394579368033	199.54921516832965	268.0465232014509	14.233272991268421	12.348203759350293	18.840457541980296
462	238.20565122175933	199.58644817289166	268.081078578542	14.237359972669044	12.352245761328678	18.837328328782597
463	238.27160650967267	199.62358859211207	268.1174933652711	14.241461421173213	12.356278077465955	18.833632249043088
464	238.337366533603	199.66063682052646	268.15355859798825	14.245572741870532	12.360300756763616	18.830023980166086
465	238.40290186121555	199.69759332948814	268.18962719988355	14.249692392968232	12.364313831695378	18.826493773023998
466	238.46807936972874	199.73445853996037	268.2253809148673	14.253819429825574	12.368317344186872	18.823317645168558
467	238.53285702789645	199.7712328700708	268.2694676843406	14.257942119075606	12.372311335913883	18.819315977279977
468	238.59714240334594	199.80791316488413	268.31341278237744	14.262063371496572	12.376296031762207	18.815391713881038
469	238.66107366398836	199.84448712657428	268.3569445750267	14.266189392972823	12.380272127948114	18.811574321958684
470	238.7246883228532	199.88097127716327	268.4001866456425	14.270306962149919	12.384238795747667	18.80773488728736
471	238.7880373982822	199.9173660141122	268.4432763109123	14.274425342562248	12.388196074533672	18.803758361158476
472	238.85117643070222	199.95367197234467	268.4861777871225	14.278546269416626	12.392144036302085	18.79983249417936
473	238.91408483471227	199.98988955328397	268.5291395505359	14.282673017563981	12.39608272126758	18.79588926402365
474	238.97662245381173	200.0260191556864	268.5743047482613	14.286813836439572	12.400012169407823	18.79215300617497
475	239.0387627282447	200.06206117566396	268.6205959036617	14.290967552410224	12.403932420465058	18.78853077479527
476	239.10062330266166	200.09801600670693	268.6667402215219	14.2951350599551	12.4078435139479	18.784999210093467
477	239.16188149440845	200.13388403970666	268.7162528650971	14.299291777221725	12.411745489133022	18.781985565416527
478	239.22284345605468	200.16966566297705	268.7660417208872	14.303448447100633	12.415638385066831	18.779134018016116
479	239.28359722697616	200.2053612622776	268.8156861702326	14.307610038767185	12.419522240567277	18.776355158543044
480	239.34410465990274	200.2409712208342	268.86478402619576	14.31178284046631	12.423397094225471	18.77369255875075
481	239.40437447085523	200.27649591936122	268.9142037564238	14.315959187060947	12.427262984407264	18.771162033251432
482	239.46440971300953	200.31193573608232	268.96062881453656	14.320145048958853	12.431119949254988	18.768697318732322
483	239.52420364837693	200.34725123545542	269.00254734227155	14.324334715596589	12.43497181393664	18.766776899606956
484	239.58379697598812	200.3824656631368	269.04844009099963	14.328527884003499	12.438817673343403	18.765368915845674
485	239.64318285323796	200.4175941731557	269.09386257895045	14.332718685438431	12.442653861860595	18.764084399791745
486	239.7023712621997	200.45261099374795	269.1391158591538	14.336884000781154	12.446471312731697	18.76295596705616
487	239.75601174900868	200.48754506147478	269.18441105122054	14.338759453708542	12.450280014099876	18.762000784721515
488	239.8031911173396	200.5223967384899	269.2291931964175	14.338046151936933	12.454080002940977	18.761145632368837
489	239.85208499435925	200.55716638461178	269.2734626728966	14.338069162600691	12.457871316016876	18.760386674870794
490	239.90164487498	200.5918543573437	269.3154251146077	14.338499077762947	12.461653989877194	18.759720432199906
491	239.95173798861325	200.62646101189313	269.35635943529223	14.339254407213279	12.465428060860836	18.759033530963137
492	240.0022648206811	200.66098670119027	269.3969686563951	14.340282032704378	12.469193565097521	18.758376337147883
493	240.05314457316342	200.69541280817668	269.4371620421702	14.34154599730823	12.472948528834744	18.75779076482761
494	240.1043502085395	200.7297581154245	269.4769520855254	14.343006686794102	12.476694940933392	18.757274462029283
495	240.15629823283504	200.7640235206931	269.5163309041881	14.344626353427442	12.480432895345604	18.756824250082943
496	240.20897072238353	200.7982093680221	269.55531868848806	14.34639979690227	12.484162427385627	18.756438527719528
497	240.2613580755816	200.8323159992666	269.59392637100535	14.348363034839947	12.487883572165927	18.756115145526785
498	240.3138164603505	200.86634375411447	269.6207691034065	14.350470684920584	12.491596364598431	18.752821155976722
499	240.3668478716082	200.90029271089938	269.64690436875264	14.352695774488245	12.495300801736173	18.749513961310218


==> fig2-1.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	140.3317941135816	140.3317941135816	140.19027159415168	4.676021777739176	4.6760217777391775	4.690021154590353
1	150.3046278341407	150.3046278341407	150.16269403432844	5.012614176099741	5.012614176099741	5.028118429516099
2	155.89294177794133	155.89294177794133	155.74624466693828	5.431743177761104	5.431743177761104	5.446091317022435
3	159.46244480889573	159.46244480889573	157.34035477907833	5.617665251862002	5.617665251862001	5.737687361848847
4	162.61230457024357	162.61230457024357	160.2191392303362	5.712060802619568	5.7120608026195665	5.870249457713646
5	165.4541374669429	165.45413746694288	161.65001294296547	5.804623508345352	5.804623508345353	6.031619848708104
6	168.18364795765189	168.18364795765189	162.9653147575553	5.882686626831605	5.882686626831606	6.152240978914897
7	170.81479787352396	170.81479787352396	165.73586447938914	5.935915555429981	5.935915555429983	6.182735453724365
8	173.32752179912043	173.32752179912043	165.72779784357084	5.981677715944094	5.981677715944092	6.838908449941451
9	175.7192677104416	175.7192677104416	168.52281048808948	6.039104771842046	6.039104771842049	6.797607394951733
10	178.00682814833763	178.00682814833763	171.15589001422705	6.103382914190198	6.1033829141902	6.7818979294325965
11	180.20744427987123	180.20744427987123	173.01163714601486	6.168872914637697	6.1688729146376975	6.941593345082679
12	182.32976766614476	182.32976766614476	174.84838516207634	6.234363345401382	6.234363345401382	7.266615588892848
13	184.38010538750402	184.38010538750402	175.86417508107476	6.299504468687051	6.299504468687052	7.124845724569005
14	186.36380369557463	186.36380369557463	176.92189179203035	6.36410544090343	6.3641054409034306	7.3441357491674175
15	188.2855223152675	188.2855223152675	177.73555499322183	6.4280455870206215	6.428045587020619	7.719312217921959
16	190.1493657430697	190.1493657430697	179.50715671464158	6.491251184812821	6.491251184812822	7.588614389688247
17	191.95897714760056	191.95897714760056	179.5773882965124	6.553682460400575	6.553682460400575	7.482993137285594
18	193.71761028325182	193.71761028325184	179.9003558503399	6.615325022743221	6.615325022743221	7.537677633789534
19	195.42818593760248	195.4281859376025	180.17009727624375	6.676184054525858	6.676184054525858	7.641356990429503
20	197.0933373012046	197.0933373012046	179.99040165499068	6.736280222982046	6.736280222982046	7.607863081455601
21	198.7154477953057	198.7154477953057	182.27712341335348	6.795646426839911	6.795646426839914	7.526151689618036
22	200.29668505538996	200.29668505539001	184.67339617453092	6.854324264497923	6.854324264497925	7.520849863612441
23	201.8390365175952	201.83903651759522	186.05068737637393	6.912358213161814	6.912358213161816	7.552239878731514
24	203.34435710842453	203.34435710842453	187.16250967999088	6.9697831514485555	6.9697831514485555	7.725367557404732
25	204.81445206464193	204.81445206464193	187.45570096992077	7.026595116235292	7.026595116235293	7.622713120335532
26	206.25124639936084	206.25124639936084	187.55601897598552	7.082682137649776	7.082682137649776	7.410093520211498
27	207.65714483091156	207.6571448309116	189.5166856905372	7.13766806782245	7.13766806782245	7.2895696585905805
28	209.03570574095528	209.03570574095528	189.70547212168654	7.190614237767231	7.190614237767229	7.698457125178834
29	210.3923031357769	210.3923031357769	190.70959300414012	7.2397356135064	7.239735613506399	7.097543201883211
30	211.73238901400532	211.73238901400535	191.12916023048044	7.283227278599517	7.2832272785995205	7.456588327270783
31	213.0544211567054	213.0544211567054	192.76194802082657	7.3224106099313255	7.3224106099313255	7.416918094180154
32	214.34873309067595	214.34873309067595	193.62882834039397	7.36198729890906	7.36198729890906	7.483871452448383
33	215.61117671963845	215.6111767196385	194.96869873252243	7.404065259617249	7.404065259617249	7.4979014182874835
34	216.84533099191387	216.8453309919139	196.853659933039	7.447474631291677	7.447474631291677	7.441559178694908
35	218.0550506804449	218.0550506804449	197.46385795475774	7.490971144858416	7.490971144858413	7.90434728580027
36	219.2425093222351	219.2425093222351	199.6403070102353	7.534011380192064	7.534011380192064	7.96019553386391
37	220.40894947659896	220.40894947659896	201.42935115352364	7.576423139681886	7.5764231396818875	7.94203920526512
38	221.55525158452582	221.55525158452588	201.2414027282253	7.618166687303641	7.618166687303643	7.84782711789891
39	222.68215563132722	222.68215563132725	201.186447851985	7.659243461234149	7.659243461234149	8.09773313946412
40	223.79033473711053	223.79033473711053	203.00194105236858	7.6996666974089765	7.699666697408975	8.02281442776946
41	224.88041913537512	224.88041913537512	200.7138973416136	7.739452600747526	7.739452600747526	8.645000519410138
42	225.9530047740565	225.95300477405652	202.28141103047682	7.778617795792052	7.778617795792052	8.656088878067477
43	227.00865725762642	227.00865725762642	203.18257611529813	7.817178616422549	7.817178616422549	8.79356439384234
44	228.0479143351364	228.0479143351364	205.74453797725192	7.855150917867928	7.855150917867928	9.828436073816627
45	229.07128786952472	229.07128786952472	208.39302699917488	7.892550033241529	7.892550033241532	10.663777887574803
46	230.07926556111025	230.07926556111025	209.00910157465182	7.9293907692686085	7.9293907692686085	10.984519617672593
47	231.07231250966979	231.07231250966979	210.38237160043343	7.965687412612762	7.965687412612765	10.999646137121443
48	232.0508726465345	232.0508726465345	210.6429450172644	8.001453739236304	8.001453739236306	11.471989526654337
49	233.01537005297644	233.01537005297644	209.5294653025854	8.03670302483822	8.036703024838225	12.183133182573377
50	233.96621017634257	233.96621017634257	208.9818869591761	8.071448055866382	8.071448055866382	12.106566056380949
51	234.9037809534127	234.9037809534127	209.9235411542696	8.105701140959745	8.105701140959747	12.203563649616783
52	235.8284538493046	235.8284538493046	211.7745944919323	8.13947412275535	8.139474122755352	12.416349855384402
53	236.74058481938224	236.74058481938226	213.45422406154358	8.172778390002966	8.172778390002966	12.293123193140326
54	237.6405152008956	237.6405152008956	216.24199571419678	8.205624889923358	8.20562488992336	12.54477942108669
55	238.52857254044125	238.52857254044125	216.43707313038186	8.238024140736323	8.238024140736323	12.90494249442702
56	239.40507136276995	239.40507136276995	216.77972306845996	8.26998624427767	8.269986244277673	14.999841657839779
57	240.27031388595634	240.27031388595634	218.0949835515631	8.301520898619952	8.301520898619954	14.907140256596692
58	241.1245906874893	241.12459068748933	217.67346233994587	8.332637410610378	8.332637410610383	15.00154593774159
59	241.96818132542805	241.96818132542805	218.67528414822573	8.363344708241412	8.363344708241412	15.168614597553441
60	242.80135491839152	242.80135491839155	219.5954687268611	8.393651352773341	8.393651352773341	15.247825846817266
61	243.62437068780912	243.62437068780912	221.45153850001896	8.423565550534713	8.42356555053472	14.778139398861587
62	244.43747846554993	244.43747846554993	222.3666042216659	8.453095164333586	8.453095164333586	14.770366379744006
63	245.24091916976613	245.24091916976613	222.66536700186677	8.482247724421118	8.48224772442112	14.849226819119654
64	246.03492525153132	246.03492525153132	222.039264500476	8.511030438957894	8.511030438957892	14.995474228252055
65	246.8197211146231	246.8197211146231	222.57594452781748	8.53945020394164	8.539450203941636	14.93593889725668
66	247.59552351059077	247.59552351059077	224.15414892370652	8.567513612563472	8.567513612563472	14.8231258533125
67	248.3625419110596	248.3625419110596	225.66851608604966	8.595226963967376	8.595226963967376	14.720911018477869
68	249.12097885905456	249.1209788590546	225.87731179490612	8.622596271394348	8.622596271394348	14.966403156244048
69	249.87103030097384	249.87103030097384	226.30656806684385	8.649627269698435	8.649627269698433	15.115805340530118
70	250.61288590070592	250.61288590070592	226.70761234627028	8.676325422226983	8.676325422226986	15.18802258287964
71	251.34672933726168	251.34672933726168	228.19619664203015	8.702695927061244	8.702695927061244	15.059716075302227
72	252.0727385871852	252.0727385871852	229.29152850200856	8.72874372261672	8.72874372261672	14.98499807953541
73	252.79108619290722	252.79108619290722	231.06209882831948	8.754473492605165	8.754473492605165	15.288732716368868
74	253.50193951812145	253.50193951812145	232.68664037923506	8.779889670361715	8.779889670361712	15.309837914493139
75	254.20546099118437	254.20546099118437	233.00661319232188	8.804996442542118	8.80499644254212	15.265976669721658
76	254.90180833746984	254.90180833746984	233.51107074254637	8.829797752196276	8.829797752196274	15.346229182862741
77	255.59113480155042	255.59113480155042	233.81457595204563	8.854297301224783	8.854297301224785	15.386540265964396
78	256.2735893600183	256.2735893600183	234.81705264602235	8.878498552226603	8.878498552226601	15.286649947612178
79	256.9493169257104	256.9493169257104	235.5678814101832	8.902404729747385	8.902404729747383	15.168837003691541
80	257.6184585440549	257.6184585440549	236.0658842738505	8.926018820939625	8.926018820939621	15.021947357968116
81	258.28115158221414	258.28115158221414	235.12664130462986	8.949343575649031	8.949343575649026	15.295032142183224
82	258.9375299116554	258.9375299116554	236.34793270701687	8.972381505945581	8.97238150594558	15.48787423285382
83	259.5877240847425	259.5877240847425	236.92230498026328	8.99513488512355	8.995134885123553	15.61531621554375
84	260.2318615058967	260.2318615058967	238.16955429955397	9.01760574620304	9.017605746203044	15.543715449149635
85	260.8700665978335	260.8700665978335	238.7595137922757	9.03979587997657	9.039795879976571	15.69770404145098
86	261.5024609633264	261.5024609633264	240.14914604338327	9.061706832659352	9.061706832659354	15.581394129140234
87	262.1291635428947	262.1291635428946	238.46275567971014	9.083339903221495	9.083339903221491	16.084946396586666
88	262.75029076873534	262.75029076873534	237.57220232854027	9.10469614050661	9.104696140506608	16.62990919095831
89	263.36595671513356	263.36595671513356	237.57669983770455	9.125776340275214	9.12577634027521	16.632663059131925
90	263.9762732454687	263.9762732454687	238.34153052648827	9.14658104235564	9.146581042355637	16.738861494319554
91	264.58135015578705	264.58135015578705	238.17243118045462	9.167110528142315	9.167110528142315	16.743533643220793
92	265.1812953147222	265.1812953147222	238.51822591049634	9.187364818754672	9.187364818754672	16.653094988749853
93	265.77621479929076	265.77621479929076	239.8417724393239	9.207343674264521	9.207343674264523	16.537564602698254
94	266.36621302576896	266.36621302576896	238.37359076089194	9.227046594520179	9.227046594520177	17.050158105851626
95	266.95139287442214	266.95139287442214	237.32001293297722	9.246472822248995	9.246472822248998	17.60591760458762
96	267.5318558063048	267.5318558063048	238.82800469490664	9.26562134931502	9.265621349315024	17.39605063522491
97	268.10770196961346	268.10770196961346	240.19021319458636	9.284490927254339	9.284490927254337	17.23434253422795
98	268.6790302921279	268.6790302921279	241.49445364809966	9.30308008352003	9.303080083520026	17.087354364729272
99	269.2459385550426	269.2459385550426	241.99232038685858	9.321387145254942	9.321387145254937	16.945311031882518
100	269.8085234419057	269.8085234419057	241.93072100813956	9.339410272889275	9.339410272889273	17.3049779034767
101	270.3668805543493	270.3668805543493	243.2440435311032	9.357147506447879	9.357147506447877	17.11684041098489
102	270.9211043837172	270.9211043837172	244.45265776103716	9.374596828163707	9.374596828163705	16.983325288471256
103	271.4712882244643	271.4712882244643	245.0279790825393	9.391756245841663	9.391756245841654	17.12813898752487
104	272.01752401119137	272.01752401119137	245.40463177614689	9.408623902401803	9.408623902401803	17.0590947490551
105	272.55990205633293	272.55990205633293	244.80700659772265	9.42519821813707	9.425198218137066	17.217008298191733
106	273.0985106597785	273.09851065977847	242.89208004323098	9.441478073398462	9.441478073398464	16.940062329937348
107	273.6334355552149	273.6334355552149	243.072413839714	9.457463040569168	9.457463040569163	16.821947953733293
108	274.16475915104434	274.16475915104434	244.30979954610953	9.473153675121068	9.47315367512107	16.677339249611773
109	274.6925595171173	274.6925595171173	243.86987629731036	9.488551875953657	9.488551875953648	16.63353951260604
110	275.2169090635636	275.2169090635636	242.34071055418045	9.503661324609087	9.503661324609087	16.313063100065854
111	275.7378728570354	275.73787285703537	240.60230785710945	9.518488010618679	9.518488010618682	16.305312179680783
112	276.2555065262874	276.2555065262873	240.92253552784734	9.533040845163626	9.533040845163628	16.297886769600424
113	276.76985372851925	276.7698537285192	241.52819740074722	9.547332356137318	9.547332356137312	16.118993157133804
114	277.28094318740483	277.28094318740483	240.64554683032873	9.561379443090146	9.561379443090143	16.087527715267747
115	277.7887853818184	277.7887853818184	241.93835812203844	9.57520414901562	9.575204149015615	15.957290582761082
116	278.29336906942376	278.2933690694237	242.92367224725933	9.588834376768649	9.588834376768649	15.894424276177649
117	278.79465797640654	278.7946579764065	243.20999622620664	9.602304442046885	9.602304442046883	15.644949778742749
118	279.2925881687431	279.2925881687431	244.40890319141445	9.615655316413164	9.615655316413164	15.547099422640494
119	279.787066817574	279.787066817574	244.91698225744247	9.62893438166436	9.628934381664363	15.581777210640281
120	280.27797322871413	280.27797322871413	246.06330992096082	9.642194505665906	9.642194505665914	15.49473375232456
121	280.7651630375417	280.7651630375417	247.1788765820669	9.655492279128094	9.655492279128092	15.413088714302384
122	281.2484762656519	281.2484762656519	248.26592299580858	9.668885342249126	9.668885342249126	15.336268887980598
123	281.7277493994318	281.7277493994318	249.32639033923016	9.682428889253524	9.682428889253524	15.263796192764884
124	282.2028307705179	282.2028307705179	250.36197944569483	9.696171653630955	9.696171653630959	15.195266156219967
125	282.6735974412533	282.6735974412533	251.37419480576625	9.710151899023565	9.710151899023565	15.130332447647467
126	283.1399708627439	283.1399708627439	251.7662567678794	9.724394090440702	9.724394090440693	15.049094793168113
127	283.60192822361864	283.60192822361864	258.14251415885667	9.738906912408007	9.738906912408003	19.2033762179735
128	284.0595069794552	284.0595069794552	259.0143468423388	9.753683089342449	9.753683089342445	19.149821264484512
129	284.51280152278656	284.51280152278656	257.84433432290695	9.768701084990859	9.768701084990855	19.54540382588166
130	284.9619528497233	284.9619528497233	258.08230140023477	9.783928332824368	9.78392833282436	19.247234679127434
131	285.4071336795789	285.4071336795789	259.03875326722425	9.79932533134349	9.799325331343477	19.091799727999618
132	285.8485322075317	285.8485322075317	259.2742109917006	9.814849834048267	9.814849834048266	19.18377759729008
133	286.2863373804666	286.2863373804666	260.56831435385163	9.830460480893377	9.830460480893374	19.094448037987405
134	286.72072759272453	286.72072759272453	261.544260174235	9.846119474751358	9.846119474751351	19.012431058173767
135	287.1518635064342	287.1518635064342	261.1329286930232	9.861794189003847	9.861794189003845	19.177832744449496
136	287.57988472652613	287.57988472652613	262.09197344236264	9.87745781300433	9.87745781300433	19.097509345037363
137	288.0049094918172	288.0049094918172	262.4991385964294	9.89308926453847	9.893089264538466	19.037568521603102
138	288.427036364192	288.427036364192	262.08604109330355	9.908672630407212	9.908672630407207	18.99494350426761
139	288.84634698543806	288.84634698543806	263.02817017871433	9.924196367680372	9.924196367680372	18.92469660744493
140	289.26290918848326	289.26290918848326	263.9476342521946	9.939652441068217	9.939652441068214	18.857946056528856
141	289.6767799931999	289.6767799931999	264.1469840572937	9.95503551015357	9.955035510153568	18.893241080545994
142	290.08800822795763	290.08800822795763	264.5633020297711	9.970342227436248	9.970342227436246	18.8392718971711
143	290.4966366741312	290.49663667413114	263.7034187784229	9.985570669399635	9.985570669399634	19.25002830836127
144	290.9027037314065	290.9027037314065	263.60144783552516	10.00071989803471	10.000719898034706	19.55709632106969
145	291.3062446570789	291.3062446570789	265.81416011485004	10.015789636863104	10.015789636863097	19.826445749902287
146	291.70729245562904	291.70729245562904	266.4549894371531	10.030780040195935	10.030780040195935	19.785377068815702
147	292.1058784976667	292.1058784976667	265.7092336255161	10.045691534124531	10.045691534124536	20.016108084619333
148	292.50203293912455	292.5020329391245	265.18985582708035	10.060524710206844	10.060524710206842	20.03444049121357
149	292.8957849988059	292.8957849988059	266.1618205748766	10.07528025636702	10.075280256367016	19.951508716098953
150	293.28716313893847	293.2871631389384	267.1008710891252	10.089958913173124	10.089958913173119	19.87362237155009
151	293.6761951813529	293.6761951813529	268.01266292774073	10.104561446883768	10.104561446883762	19.79980517104536
152	294.0629083821308	294.0629083821308	268.05138793024275	10.119088633256544	10.119088633256537	19.79481415866807
153	294.44732948013115	294.4473294801311	265.8109105175533	10.13354124807779	10.13354124807779	20.306012339605903
154	294.8294847294616	294.8294847294616	267.0828751347105	10.147920061783495	10.147920061783491	20.3621577902748
155	295.2093999222687	295.20939992226863	268.1536033999654	10.162225836509652	10.162225836509652	20.319307932645252
156	295.5871004057745	295.5871004057745	268.0156874313087	10.176459324552189	10.17645932455219	20.64959134919632
157	295.962611095922	295.96261109592206	269.04110876509424	10.190621267625193	10.190621267625193	20.56402390562635
158	296.3359564890097	296.3359564890097	270.0356367157537	10.204712396561664	10.204712396561666	20.487423965174333
159	296.70716067211214	296.70716067211214	269.7828208340257	10.218733431253362	10.218733431253366	20.73037669967747
160	297.0762473327321	297.0762473327321	270.387207274494	10.232685080716546	10.232685080716546	20.77748834396714
161	297.4432397679339	297.4432397679339	271.39003645632107	10.246568043222084	10.246568043222085	20.70804642737548
162	297.8081608930934	297.8081608930934	271.6704624113408	10.260383006456806	10.260383006456806	20.708572581409598
163	298.17103325034043	298.17103325034043	272.5301633639504	10.274130647698904	10.274130647698906	20.607878297100346
164	298.531879016737	298.531879016737	272.81552074640695	10.287811633998635	10.28781163399864	20.652047712497357
165	298.8907200122144	298.8907200122144	274.1197269375416	10.301426622359713	10.301426622359713	20.434708773813323
166	299.24757770728786	299.24757770728786	274.9621992329641	10.314976259919431	10.314976259919435	20.35347019855229
167	299.6024732305574	299.6024732305574	274.98233550396986	10.328461184126237	10.328461184126235	20.402372857353875
168	299.95542737600596	299.95542737600596	272.82733634543087	10.341882022914357	10.341882022914355	20.963854908972067
169	300.30646061010106	300.30646061010106	272.5354563688125	10.355239394875438	10.355239394875438	21.191178647201856
170	300.65559307870734	300.65559307870734	272.39066787665206	10.368533909426759	10.368533909426763	21.147133788771757
171	301.0028446138157	301.0028446138157	273.29611063082257	10.381766166976313	10.38176616697631	21.04715583403734
172	301.34823474009653	301.34823474009653	274.17615850802156	10.394936759084617	10.394936759084615	20.952771124342533
173	301.69178268127985	301.69178268127985	273.7813873231505	10.40804626862327	10.408046268623266	20.677852745226218
174	302.0335073663719	302.0335073663719	274.55026139007043	10.421095269930428	10.421095269930433	20.611818978957217
175	302.3734274357089	302.3734274357089	273.25582070331603	10.434084328963067	10.434084328963065	20.89746082465577
176	302.7115612468568	302.7115612468568	274.1576699590933	10.447014003446167	10.447014003446165	20.79893138916895
177	303.04792688036	303.04792688036	275.0025822272421	10.4598848430188	10.459884843018802	20.71694574588584
178	303.3825421453441	303.3825421453441	275.82549349223086	10.472697389377325	10.472697389377323	20.63960936534136
179	303.715424584976	303.715424584976	276.2568924410618	10.485452176415478	10.485452176415476	20.40339646018217
180	304.0465914817898	304.0465914817898	275.42723080341165	10.498149730361668	10.498149730361664	20.760889651430503
181	304.37605986287633	304.3760598628764	276.03892399663937	10.510790569913283	10.510790569913285	20.626766656124897
182	304.7038465049464	304.7038465049464	276.84897574092	10.52337520636832	10.523375206368316	20.556722313280236
183	305.02996793926707	305.02996793926707	277.63745008429794	10.535904143754072	10.535904143754076	20.489393796652166
184	305.35444045647864	305.3544404564787	278.0249474313292	10.548377878953305	10.548377878953307	20.480436381559674
185	305.6772801112925	305.6772801112925	278.79716025142136	10.560796901827539	10.56079690182754	20.415767419262462
186	305.99850272707516	305.99850272707516	278.8002014291345	10.573161695337834	10.573161695337834	20.494298678668883
187	306.3181239003223	306.3181239003223	280.8575897838434	10.585472735662995	10.585472735662995	20.956028558253056
188	306.6361590050243	306.6361590050243	281.3430748060893	10.597730492315165	10.59773049231517	20.914927582161862
189	306.9526231969279	306.9526231969279	281.33340865736756	10.609935428253099	10.609935428253099	21.168415699185957
190	307.267531417697	307.267531417697	281.3884157063352	10.62208799999278	10.62208799999278	21.24321509156516
191	307.58089839897383	307.5808983989739	282.1010101534284	10.634188657715852	10.634188657715857	21.47148814973195
192	307.89273866634596	307.892738666346	282.92124682441624	10.646237845375632	10.646237845375639	21.429215123013822
193	308.20306654321934	308.20306654321934	284.20560484263035	10.658236000800766	10.65823600080077	21.26676646087529
194	308.5118961546025	308.51189615460254	280.92051819212253	10.670183555796713	10.670183555796715	21.54656689508886
195	308.81924143080136	308.81924143080136	281.2829544376369	10.682080936245086	10.682080936245086	21.49934115486204
196	309.1251161110307	309.1251161110307	281.8053058663411	10.69392856220067	10.69392856220067	21.471784056365433
197	309.42953374694173	309.4295337469418	281.45418228995425	10.705726847986421	10.705726847986421	21.87629528522559
198	309.73250770606955	309.7325077060696	281.3155756679627	10.717476202286411	10.717476202286413	21.788038218861917
199	310.0340511752028	310.0340511752028	282.1691166024542	10.729177028236716	10.729177028236714	21.672691539424896
200	310.3341771636768	310.3341771636769	283.0618709751783	10.740829723514212	10.740829723514215	21.59720894673095
201	310.6328985065929	310.63289850659294	282.3093255448922	10.75243468042362	10.752434680423617	21.50513041106975
202	310.93022786796627	310.9302278679663	283.11838492285995	10.763992285982468	10.763992285982468	21.418118964079298
203	311.226177743803	311.2261777438031	283.009159789515	10.775502922004197	10.7755029220042	21.54852452834849
204	311.5207604651107	311.5207604651107	281.5028178837128	10.78696696517958	10.786966965179587	20.971202463461893
205	311.81398820084087	311.8139882008409	280.87087886181564	10.798384787156072	10.798384787156076	20.99238199504889
206	312.1058729607685	312.1058729607686	281.6684472298393	10.809756754615677	10.80975675461568	20.91473181947744
207	312.39642659830895	312.396426598309	282.4452222456508	10.821083229350874	10.821083229350878	20.841140668461986
208	312.68566081327253	312.68566081327253	283.20346640482984	10.832364568338944	10.832364568338944	20.771024514844157
209	312.9735871545612	312.9735871545612	283.94489666423755	10.843601123814619	10.843601123814619	20.703951437600466
210	313.26021702280724	313.26021702280724	284.2068848611932	10.854793243341028	10.85479324334103	20.678336434156467
211	313.5455616729549	313.5455616729549	284.9374510875361	10.865941269879219	10.86594126987922	20.613823559705835
212	313.82963221678807	313.82963221678807	285.65288764546574	10.877045541855855	10.877045541855852	20.551818001866838
213	314.11243962540453	314.11243962540453	286.3542592475272	10.888106393229602	10.888106393229602	20.49209229365515
214	314.39399473163826	314.39399473163826	285.14342768512364	10.899124153555823	10.899124153555825	20.71447228446226
215	314.6743082324312	314.67430823243126	286.224311214749	10.910099148049936	10.910099148049934	20.5644676492413
216	314.95339069115556	314.95339069115556	286.5225870802827	10.921031697649187	10.921031697649187	20.606899423769473
217	315.23125253988866	315.2312525398887	287.32804733080377	10.931922119073079	10.931922119073079	20.542589772623455
218	315.5079040816406	315.5079040816407	288.03755708120855	10.94277072488235	10.942770724882356	20.482617988878175
219	315.7833554925373	315.78335549253734	288.73009474093914	10.953577823536557	10.95357782353656	20.42485244722236
220	316.0576168239576	316.05761682395763	288.5170915032798	10.964343719450346	10.964343719450348	20.347284990203924
221	316.33069800462886	316.3306980046289	288.14541492866783	10.975068713048323	10.97506871304832	20.06147251930048
222	316.6026088426799	316.60260884267996	287.51316606540655	10.985753100818687	10.985753100818687	20.58278317666848
223	316.87335902765267	316.87335902765267	287.7914889014318	10.996397175365516	10.996397175365514	20.51164870472339
224	317.1429581324738	317.1429581324738	288.51869741473797	11.007001225459765	11.007001225459776	20.42573378215541
225	317.4114156153882	317.4114156153882	288.40342079324523	11.01756553608909	11.01756553608909	20.43540930937807
226	317.6787408218539	317.678740821854	288.71952866720943	11.028090388506346	11.028090388506348	20.4432321277269
227	317.9449429864003	317.94494298640035	289.4126480190573	11.03857606027694	11.038576060276949	20.372540437404798
228	318.2100312344494	318.2100312344494	290.0895896221185	11.049022825324933	11.049022825324935	20.30607427563358
229	318.474014584104	318.474014584104	290.7519893795884	11.059430953978037	11.059430953978039	20.243183448374186
230	318.73690194789907	318.7369019478991	290.3704384076633	11.06980071301139	11.06980071301139	20.71277111254488
231	318.9987021345222	318.99870213452226	291.1362648870925	11.080132365690147	11.080132365690144	20.579051875649068
232	319.2594238504996	319.2594238504997	291.8475087716553	11.090426171811096	11.090426171811096	20.474171956354173
233	319.51907570185114	319.5190757018512	292.5271808710264	11.10068238774297	11.10068238774297	20.38419826935494
234	319.77766619571463	319.7776661957147	293.1839638644789	11.11090126646577	11.11090126646577	20.30397605814922
235	320.03520374194005	320.0352037419401	293.6792889459835	11.12108305760901	11.121083057609003	20.2655288856934
236	320.29169665465344	320.2916966546535	293.7160830888372	11.131228007488769	11.131228007488772	20.22586160857247
237	320.5471531537935	320.5471531537935	294.34623059708645	11.141336359143882	11.141336359143882	20.158719262877657
238	320.8015813666189	320.8015813666189	294.96184748902965	11.151408352370861	11.151408352370856	20.09584513418854
239	321.0549893291894	321.0549893291894	295.564694881433	11.161444223757915	11.161444223757918	20.03652971003671
240	321.30738498781994	321.30738498781994	296.1560639557857	11.171444206717984	11.171444206717984	19.980254629154896
241	321.5587762005088	321.5587762005089	296.73695014012793	11.181408531520534	11.181408531520534	19.926625373114522
242	321.80917073834064	321.80917073834064	297.3081495607459	11.191337425322722	11.191337425322727	19.875332322686443
243	322.0585762868646	322.05857628686465	298.7548680871151	11.201231112199123	11.201231112199125	20.318975075677475
244	322.30700044744947	322.3070004474495	298.69912892487054	11.211089813170819	11.211089813170819	19.922022131935375
245	322.55445073861375	322.55445073861375	299.2351768851801	11.22091374623347	11.220913746233467	19.87115198554003
246	322.80093459733433	322.80093459733433	299.603994145329	11.23070312638415	11.23070312638415	19.77809694714917
247	323.046459380332	323.04645938033207	300.1219691661001	11.240458165647613	11.240458165647615	19.72986088666402
248	323.2910323653361	323.29103236533615	302.65210482648854	11.250179073101362	11.25017907310136	20.12117490807756
249	323.5346607523271	323.53466075232717	303.147090735514	11.259866054899957	11.259866054899963	20.084025707204415
250	323.7773516647592	323.77735166475924	303.6707935291052	11.269519314298094	11.269519314298098	20.04906392727998
251	324.01911215076234	324.0191121507624	304.1790572072786	11.279139051673235	11.279139051673239	20.011867630209963
252	324.25994918432485	324.2599491843249	304.67722700788397	11.288725464546948	11.288725464546946	19.974205789581937
253	324.49986966645747	324.49986966645747	305.167420136583	11.298278747605554	11.298278747605552	19.936708855630403
254	324.7388804263366	324.7388804263366	305.1503495724077	11.307799092719847	11.307799092719845	19.929360668636942
255	324.9769882224324	324.9769882224324	306.05763993927326	11.317286688963959	11.31728668896396	20.118816103053533
256	325.2141997436163	325.2141997436163	306.196905734693	11.326741722633372	11.326741722633374	19.9004843200308
257	325.4505216102528	325.45052161025285	306.65561531001794	11.336164377262127	11.336164377262136	19.85821157544562
258	325.68596037527357	325.68596037527357	307.1110361655322	11.345554833639204	11.345554833639202	19.81769518878315
259	325.92052252523484	325.92052252523484	306.67891009399716	11.354913269824017	11.354913269824015	19.814729137673954
260	326.1542144813592	326.15421448135925	307.0079264566073	11.364239861161378	11.364239861161378	19.706818117918754
261	326.38704260056073	326.3870426005608	309.051729265802	11.373534780295408	11.373534780295408	19.7000055364997
262	326.61901317645516	326.6190131764552	308.7926056038748	11.382798197182941	11.382798197182941	19.79735951592067
263	326.8501324403544	326.8501324403544	309.25706661619756	11.392030279106152	11.392030279106157	19.759345054086516
264	327.0804065622461	327.0804065622461	311.9403481153182	11.40123119068451	11.401231190684516	21.34127498156497
265	327.3098416517589	327.309841651759	311.92142397099326	11.410401093886112	11.410401093886113	22.077035850925462
266	327.5384437591131	327.5384437591131	312.3738482839895	11.41954014803849	11.419540148038495	22.04737053120081
267	327.7662188760563	327.76621887605637	312.0930973052125	11.428648509838789	11.428648509838792	21.978806546925505
268	327.9931729367864	327.9931729367864	312.5451893599733	11.43772633336348	11.43772633336348	21.950676890627584
269	328.21931181885907	328.21931181885907	312.9929186542018	11.44677377007769	11.44677377007769	21.92331346147085
270	328.4446413440832	328.4446413440832	313.4363605410881	11.45579096884412	11.45579096884412	21.896658555621496
271	328.66916727940065	328.6691672794007	313.8755956525132	11.464778075931694	11.464778075931692	21.87066353808513
272	328.8928953377542	328.8928953377542	314.31070702617666	11.473735235023979	11.473735235023982	21.845286706014708
273	329.1158311789405	329.1158311789406	312.47813294137416	11.482662587227516	11.482662587227512	22.413733868686638
274	329.33798041044975	329.3379804104498	312.9603725904566	11.49156027108014	11.491560271080143	22.371603278935577
275	329.559348588291	329.559348588291	313.43345362238915	11.500428422559478	11.500428422559482	22.3319805381787
276	329.77994121780466	329.77994121780466	315.8673336959796	11.509267175091514	11.50926717509152	22.539283597883195
277	329.9997637544587	329.99976375445874	316.43080673187615	11.518076659559856	11.518076659559862	22.529213474135773
278	330.2188216046323	330.2188216046324	315.8764063583312	11.526857004315291	11.526857004315293	22.535164735437707
279	330.43712012638207	330.43712012638207	316.56739165690453	11.535608335186337	11.535608335186343	22.48757898033246
280	330.6546646301947	330.6546646301947	317.06740231383776	11.544330775490751	11.544330775490755	22.462092335498365
281	330.87146037972184	330.8714603797219	315.85711995958457	11.553024446048173	11.553024446048175	22.443179968390613
282	331.08751259249846	331.08751259249846	316.41819295778225	11.561689465194505	11.561689465194506	22.41174793139524
283	331.3028264406431	331.3028264406431	317.5988168652073	11.570325948798022	11.570325948798033	22.542595616089177
284	331.5174070515386	331.51740705153867	318.08030497020843	11.578934010277752	11.578934010277752	22.518033821939504
285	331.7312595084936	331.7312595084936	318.5504619202297	11.587513760624434	11.587513760624436	22.494302405680745
286	331.94438885137953	331.94438885137964	319.01160754525625	11.596065308424718	11.596065308424718	22.471216764703424
287	332.15680007724745	332.15680007724745	319.46502573034905	11.604588759888859	11.604588759888866	22.44868461321223
288	332.3684981409162	332.3684981409162	319.9115479060021	11.613084218882605	11.613084218882605	22.426650580111488
289	332.57948795553426	332.57948795553426	320.351768749487	11.621551786964025	11.621551786964034	22.40507694174835
290	332.7897743931105	332.7897743931105	319.99054903288163	11.629991563425927	11.629991563425927	22.560654609323077
291	332.9993622850123	332.9993622850123	320.4323486385704	11.638403645344704	11.638403645344706	22.53606442064754
292	333.20825642242477	333.20825642242477	320.8684753385089	11.64678812763664	11.646788127636642	22.512030369348768
293	333.41646155677097	333.41646155677097	321.29922221848415	11.655145103122726	11.655145103122726	22.48852417855916
294	333.6239824000862	333.6239824000862	321.7248445557384	11.663474662602992	11.663474662602999	22.465520703330846
295	333.8308236253417	333.83082362534174	321.8133582485093	11.67177689494221	11.671776894942212	22.481628329748922
296	334.03698986671145	334.0369898667115	321.90946550319745	11.680051887167828	11.680051887167831	22.484799691922532
297	334.2424857197787	334.2424857197787	321.362033461933	11.688299724582691	11.688299724582686	22.52445761125568
298	334.44731574166855	334.44731574166866	320.9538868638416	11.696520490893494	11.696520490893494	22.566697202644157
299	334.65148445110594	334.65148445110594	321.38497052376573	11.704714268358327	11.704714268358323	22.5426509589141
300	334.85499632838236	334.85499632838236	321.8106473004771	11.712881137954819	11.712881137954819	22.51914075992753
301	335.057855815225	335.05785581522514	322.23125990806784	11.721021179572235	11.721021179572242	22.496131286304447
302	335.260067314555	335.26006731455504	321.2555758832276	11.729134472230394	11.729134472230397	22.741843847097044
303	335.46163519011907	335.4616351901191	321.6978998883565	11.737221094329291	11.737221094329295	22.71159693088635
304	335.662563765982	335.66256376598204	322.1335305585526	11.745281123932967	11.745281123932967	22.682481887906295
305	335.8628573258601	335.86285732586015	323.1470888403577	11.753314639092434	11.75331463909244	22.667706975744288
306	336.0625201122763	336.0625201122763	323.57051898956206	11.76132171821284	11.761321718212837	22.64045997637635
307	336.26155632551473	336.26155632551473	323.98849202304007	11.769302440469685	11.769302440469682	22.614029024022518
308	336.45997012235	336.45997012235006	324.4013090618143	11.777256886281604	11.777256886281604	22.58834558427784
309	336.65776561452185	336.6577656145219	324.8092302835437	11.785185137845785	11.785185137845783	22.563352115626287
310	336.85494686692465	336.85494686692465	325.2124835611294	11.793087279744276	11.793087279744277	22.53899959342839
311	337.05151789547665	337.05151789547665	324.70877177139323	11.800963399630168	11.800963399630165	22.65702060844478
312	337.2474826646276	337.2474826646277	325.1152512801446	11.808813589002712	11.808813589002703	22.63064190375085
313	337.4428450844652	337.4428450844652	326.5515800628266	11.816637944082848	11.816637944082851	23.618711629207684
314	337.6376090073678	337.63760900736787	326.94602564331507	11.824436566800387	11.824436566800387	23.59089198870184
315	337.83177822415365	337.83177822415365	327.3363059707388	11.83220956590609	11.832209565906089	23.563662319551373
316	338.025356459667	338.025356459667	327.7225653432218	11.839957058222556	11.83995705822256	23.536993804044773
317	338.21834736773934	338.2183473677394	328.104936914822	11.847679170049268	11.847679170049265	23.51086023958069
318	338.41075452545795	338.41075452545806	326.8381805448418	11.85537603873797	11.855376038737974	23.71522294506678
319	338.60258142666885	338.60258142666885	327.2311997068214	11.86304781445536	11.86304781445536	23.686664936079506
320	338.7938314746409	338.7938314746409	327.62014922745425	11.870694662151305	11.870694662151305	23.658693218156923
321	338.984507973812	338.984507973812	326.9209607857039	11.878316763750602	11.878316763750604	23.757749049903925
322	339.1746141205404	339.1746141205404	327.51407881776737	11.885914320585842	11.885914320585837	23.695391416175354
323	339.3641529927878	339.36415299278787	327.2714289727208	11.893487556089042	11.893487556089035	23.81388292525573
324	339.5531275386638	339.5531275386638	327.6659252954877	11.90103671875635	11.901036718756346	23.784002310741993
325	339.74154056377944	339.74154056377944	328.18110025009804	11.908562085397561	11.908562085397561	23.763061301328424
326	339.929394717373	339.929394717373	328.56473596874457	11.916063964676859	11.916063964676859	23.73427659116012
327	340.1166924772015	340.1166924772015	328.9443836056055	11.92354270094275	11.923542700942741	23.70609315309851
328	340.30343613323384	340.30343613323384	329.3201742705283	11.930998678335442	11.930998678335447	23.67848413780919
329	340.4896277702391	340.4896277702391	329.69222991657034	11.938432325144365	11.938432325144369	23.65142479451965
330	340.6752692494394	340.6752692494394	330.06066439062386	11.945844118369322	11.945844118369319	23.624892219606934
331	340.86036218949664	340.86036218949664	330.4255843098383	11.95323458841374	11.953234588413745	23.598865147610013
332	341.04490794723426	341.04490794723426	330.3343669126356	11.960604323805565	11.96060432380557	23.61157908530551
333	341.2289075986489	341.2289075986489	330.9132116906567	11.967953975802132	11.967953975802143	23.559084730836492
334	341.41236192097426	341.4123619209742	331.2683958592448	11.97528426268624	11.975284262686241	23.534361984988678
335	341.59527137678225	341.59527137678225	331.6205337677909	11.982595973502095	11.982595973502095	23.510067416831586
336	341.7776361013892	341.77763610138913	331.96969188707436	11.989889970914648	11.98988997091464	23.48618672664102
337	341.959455895127	341.959455895127	332.315934515696	11.997167192800571	11.997167192800571	23.462706367008337
338	342.14073022236875	342.14073022236875	332.65932378810606	12.004428652102757	12.004428652102755	23.43961349137929
339	342.3214582195035	342.3214582195035	332.2219124799771	12.0116754344047	12.0116754344047	23.58503596533244
340	342.50163871433125	342.50163871433125	332.58007555758263	12.018908692617016	12.01890869261702	23.55780652410132
341	342.6812702595213	342.68127025952117	332.93365965638884	12.026129638130307	12.026129638130309	23.531436794203756
342	342.8603511827782	342.8603511827782	333.28307981119355	12.033339527791604	12.0333395277916	23.505816047543416
343	343.0388796561134	343.0388796561134	333.6286476623638	12.040539646130618	12.040539646130611	23.480862604113675
344	343.21685378599506	343.21685378599506	333.9706077383706	12.047731282419813	12.047731282419806	23.456513568810106
345	343.39427172508107	343.39427172508107	334.30915859478114	12.054915702425026	12.05491570242502	23.43271885927787
346	343.57113180461835	343.57113180461835	334.6444659165776	12.062094115108984	12.062094115108984	23.409437510045755
347	343.74743268440164	343.74743268440164	334.74550835367864	12.06926763509537	12.069267635095366	23.4498490389409
348	343.92317351450686	343.9231735145068	333.1986885789239	12.076437242367275	12.07643724236728	23.782193923176962
349	344.0983541000336	344.09835410003353	333.8777305783957	12.083603741409993	12.083603741409998	23.660272271072266
350	344.2729750571923	344.2729750571923	332.56881727702364	12.090767722721882	12.09076772272188	24.21813902909763
351	344.4470379467882	344.4470379467881	332.96324350688366	12.097929530173781	12.097929530173781	24.17233820339131
352	344.6205453701378	344.6205453701378	333.35012242506286	12.105089237937953	12.105089237937953	24.12872357178407
353	344.7935010133408	344.7935010133408	333.73019429929644	12.112246640470378	12.112246640470383	24.08703036088866
354	344.965909629079	344.965909629079	334.1040552051216	12.11940125820674	12.119401258206741	24.04704597975933
355	345.13777695077437	345.13777695077437	334.47219600390497	12.1265523602072	12.126552360207194	24.00859622370434
356	345.30910954149545	345.30910954149545	334.35493283484743	12.133699003092039	12.133699003092033	24.097804580359657
357	345.47991458833997	345.47991458833997	334.71914396084975	12.140840083523196	12.14084008352319	24.06020769182619
358	345.65019966058355	345.65019966058355	335.07849978090155	12.147974399601388	12.147974399601388	24.02382778257887
359	345.81997245503806	345.81997245503817	335.4332746009438	12.155100715269379	12.155100715269372	23.988571772116817
360	345.9892405535603	345.9892405535603	335.07383097855796	12.162217821452693	12.16221782145269	24.093237439058136
361	346.15801121506	346.15801121506	334.7605590209767	12.169324588335828	12.169324588335824	24.020408201473593
362	346.32629121824573	346.32629121824573	335.1224041539679	12.17642000472283	12.176420004722832	23.985626011273485
363	346.4940867630984	346.4940867630984	335.4795174934703	12.183503202512973	12.183503202512972	23.9518306511589
364	346.66140343052825	346.66140343052825	335.83214892809673	12.190573466474085	12.190573466474087	23.91895815924772
365	346.82824619252403	346.82824619252403	333.60701274310543	12.19763023129083	12.197630231290832	24.63909575898541
366	346.99461946047967	346.9946194604797	334.0479924082845	12.204673069023764	12.20467306902376	24.559448446172826
367	347.16052715763396	347.16052715763396	334.46852533752116	12.21170167054419	12.211701670544189	24.489896627625
368	347.32597280232056	347.32597280232056	334.87394880597276	12.21871582430842	12.218715824308411	24.42740659894125
369	347.49095959121786	347.49095959121786	335.26739019005794	12.22571539519785	12.225715395197845	24.370229142086192
370	347.6554904750649	347.6554904750648	335.65089137197907	12.232700305317566	12.232700305317563	24.31724261150739
371	347.81956822259707	347.81956822259707	336.0258838424172	12.239670517814167	12.239670517814163	24.267675728720068
372	347.98319547121645	347.98319547121645	336.3934236183489	12.2466260240773	12.2466260240773	24.220970918957075
373	348.14637476487644	348.14637476487644	336.7543203098996	12.25356683419141	12.25356683419141	24.176709532888196
374	348.3091085808621	348.3091085808621	337.1092136657208	12.260492970205672	12.260492970205668	24.13456771604256
375	348.47139934766506	348.47139934766506	337.4586217024226	12.267404461660439	12.267404461660439	24.0942888175851
376	348.63324945620013	348.63324945620013	337.80297240018626	12.274301342798314	12.274301342798314	24.05566533216368
377	348.7946612663716	348.7946612663716	338.1426253783746	12.281183650950467	12.281183650950467	24.01852663263059
378	348.95563711061834	348.95563711061834	338.4778871920187	12.288051425685808	12.288051425685813	23.98273037456774
379	349.1161792956578	349.11617929565773	338.80902241625483	12.294904708413272	12.294904708413268	23.948156313183386
380	349.27629010328513	349.27629010328513	339.13626186501347	12.301743542223067	12.301743542223061	23.914701754569638
381	349.43597179077005	349.43597179077005	338.7162674399406	12.308567971827559	12.308567971827559	24.02372386008571
382	349.59522659117715	349.59522659117715	339.0423441989652	12.315378043522056	12.315378043522047	23.991354131517507
383	349.75405671376416	349.75405671376416	339.36488673867	12.322173805124903	12.322173805124903	23.95990009018848
384	349.91246434451887	349.91246434451887	339.68405317210613	12.328955305882975	12.328955305882975	23.929299987714746
385	350.07045164682927	350.07045164682927	339.99998682378623	12.335722596343132	12.335722596343132	23.89949891906813
386	350.22802076225554	350.22802076225554	339.51561366987096	12.342475728198488	12.342475728198483	24.08534245968597
387	350.38517381135944	350.38517381135944	340.188891359739	12.349214754119625	12.349214754119624	23.950465553643905
388	350.54191289454883	350.54191289454883	338.5591163532671	12.355939727582173	12.355939727582172	24.495488767005536
389	350.69824009290403	350.69824009290403	338.92842173132163	12.362650702698936	12.362650702698936	24.446833917243904
390	350.8541574689584	350.85415746895836	337.7262963700967	12.369347734063231	12.369347734063222	24.753144608319932
391	351.00966706741747	351.0096670674174	338.11395352964354	12.376030876607441	12.376030876607443	24.699385743684143
392	351.1647709158085	351.1647709158085	338.49193674747653	12.382700185478992	12.382700185478994	24.648624315687265
393	351.3194710250573	351.3194710250573	338.8614880477703	12.38935571593415	12.389355715934146	24.600417449921224
394	351.4737693899948	351.4737693899948	339.2235575832596	12.395997523249147	12.395997523249141	24.554429469625976
395	351.62766798980033	351.62766798980033	339.5788958902888	12.402625662647132	12.402625662647118	24.51039753443122
396	351.7811687883846	351.7811687883846	339.9281109492367	12.409240189239275	12.409240189239261	24.468110502391916
397	351.9342737347255	351.9342737347255	340.2717053772259	12.4158411579782	12.415841157978196	24.42739522198449
398	352.08698476315857	352.08698476315857	340.6101017038387	12.422428623621503	12.422428623621501	24.388107259360723
399	352.2393037936347	352.2393037936347	340.943660144409	12.42900264070398	12.42900264070397	24.350124405454935
400	352.3912327319454	352.3912327319454	341.2726914595372	12.435563263516576	12.435563263516578	24.31334199702589
401	352.54277346992893	352.54277346992893	341.59746648495207	12.442110546090861	12.442110546090856	24.27766946090479
402	352.6939278856535	352.6939278856535	341.9182233424644	12.448644542187848	12.448644542187843	24.24302770776805
403	352.8446978435884	352.8446978435884	342.23517299481347	12.455165305289942	12.455165305289938	24.209347130166265
404	352.9950851947622	352.9950851947622	342.5485035933291	12.461672888595736	12.461672888595729	24.176566040084353
405	353.14509177691247	353.14509177691247	342.85838392730983	12.468167345016488	12.468167345016479	24.144629431652998
406	353.2947194146272	353.2947194146272	343.164966196896	12.474648727174017	12.47464872717401	24.11348798942954
407	353.44396991948156	353.44396991948156	343.46838826552425	12.48111708739987	12.481117087399864	24.083097283725603
408	353.5928450901696	353.5928450901695	343.76877551127126	12.487572477734922	12.487572477734922	24.053417111687008
409	353.7413467126317	353.7413467126317	344.06624236118836	12.49401494992991	12.49401494992991	24.02441095163282
410	353.88947656018047	353.88947656018047	344.3608935779837	12.50044455544606	12.500444555446062	23.996045508026832
411	354.037236393622	354.037236393622	343.5447294483814	12.506861345456082	12.506861345456075	24.143987099613234
412	354.1846279613768	354.18462796137675	343.8413661869886	12.513265370845557	12.513265370845552	24.115304811828963
413	354.3316529995972	354.3316529995971	344.13533338436423	12.519656682214107	12.519656682214103	24.0872018317948
414	354.4783132322845	354.4783132322844	344.42671019090864	12.526035329877006	12.526035329877	24.059653940309385
415	354.6246103714028	354.62461037140275	344.71557008829853	12.532401363866647	12.532401363866638	24.03263871509587
416	354.7705461169924	354.7705461169924	345.0019814693131	12.53875483393403	12.538754833934023	24.006135346943076
417	354.9161221572824	354.91612215728236	345.2860081706	12.545095789550585	12.545095789550574	23.980124475661334
418	355.06134016879884	355.06134016879884	345.5677099714561	12.551424279909558	12.551424279909556	23.95458804272511
419	355.20620181647615	355.2062018164761	345.84714306649033	12.557740353927807	12.557740353927803	23.92950915734293
420	355.3507087537626	355.3507087537626	346.1243605173752	12.564044060247337	12.564044060247332	23.904871973720553
421	355.4948626227278	355.4948626227278	346.39941268575285	12.570335447237062	12.57033544723706	23.880661578061364
422	355.6386650541674	355.63866505416735	346.6723476454094	12.576614562994349	12.576614562994346	23.85686388446365
423	355.78211766770653	355.7821176677065	346.9432115681879	12.582881455346712	12.58288145534671	23.833465539544452
424	355.92522207190285	355.92522207190285	347.21204907439477	12.589136171853484	12.589136171853479	23.810453836103544
425	356.0679798643474	356.0679798643474	347.47890353602605	12.595378759807451	12.595378759807446	23.787816636642876
426	356.21039263176533	356.21039263176533	347.74381732139244	12.60160926623648	12.601609266236476	23.76554230813923
427	356.3524619501142	356.3524619501142	348.00683196889395	12.607827737905195	12.60782773790519	23.743619668793137
428	356.4941893846823	356.4941893846823	348.26798828286286	12.614034221316599	12.614034221316595	23.722037947592874
429	356.63557649018543	356.6355764901853	348.52732635030355	12.620228762713772	12.620228762713772	23.700786756802337
430	356.77662481086156	356.77662481086145	348.7848854840278	12.62641140808135	12.626411408081346	23.679856076206413
431	356.91733588056695	356.9173358805669	349.0407041071802	12.632582203147377	12.632582203147372	23.659236247469742
432	357.05771122286774	357.05771122286774	349.29481959959725	12.638741193384734	12.638741193384735	23.638917975556605
433	357.19775235113394	357.1977523511339	349.54726813084557	12.644888424012848	12.644888424012846	23.618892333836623
434	357.3374607686292	357.33746076862917	349.7980845060238	12.651023939999464	12.651023939999456	23.59915076977005
435	357.47683796860184	357.4768379686018	350.0473020442929	12.657147786061845	12.657147786061838	23.579685107691702
436	357.61588543437426	357.6158854343742	350.2949525054791	12.663260006668823	12.663260006668823	23.560487546963216
437	357.75460463943057	357.75460463943045	350.5410660703629	12.669360646042227	12.669360646042227	23.541550654356474
438	357.89299704750397	357.8929970475039	350.7856713721174	12.675449748158371	12.675449748158371	23.522867350703716
439	358.0310641126632	358.03106411266316	351.02879557022374	12.681527356749836	12.681527356749841	23.50443089277572
440	358.16880727939713	358.1688072793971	351.27046445434183	12.687593515306888	12.687593515306888	23.48623485191939
441	358.3062279826999	358.30622798269985	351.5107025644426	12.69364826707928	12.693648267079272	23.468273091032913
442	358.44332764815357	358.4433276481535	351.7495333153009	12.699691655077496	12.699691655077494	23.450539741485112
443	358.58010769201087	358.5801076920108	351.98697911557093	12.705723722074726	12.705723722074715	23.433029181124265
444	358.71656952127637	358.71656952127637	352.2230614753253	12.711744510608089	12.711744510608092	23.415736014097238
445	358.85271453378743	358.8527145337874	352.4578010994111	12.71775406298032	12.717754062980312	23.398655053130362
446	358.9885441182936	358.9885441182936	352.6912179650943	12.72375242126139	12.723752421261388	23.381781303909946
447	359.1240596545353	359.1240596545353	352.92333138590743	12.729739627289892	12.729739627289892	23.365109951800687
448	359.25926251332226	359.25926251332226	353.1541600638237	12.735715722674735	12.735715722674739	23.348636350632997
449	359.39415405661015	359.39415405661003	353.38372213072284	12.741680748796613	12.741680748796618	23.33235601272743
450	359.5287356375767	359.52873563757663	353.6120351833105	12.747634746809444	12.747634746809444	23.316264600548337
451	359.6630086006972	359.6630086006972	353.8391163120296	12.753577757641992	12.753577757641986	23.300357919144894
452	359.7969742818196	359.7969742818196	354.0649821262097	12.759509821999456	12.759509821999453	23.284631909453655
453	359.93063400823723	359.9306340082372	354.2896487764841	12.765430980364703	12.765430980364702	23.26908264218143
454	360.06398909876253	360.0639890987625	354.51313197528003	12.77134127299999	12.771341272999996	23.253706312157412
455	360.1970408637987	360.1970408637987	354.7354470156486	12.777240739948422	12.777240739948425	23.23849923298611
456	360.32979060541163	360.32979060541163	354.95660878959626	12.783129421035426	12.783129421035424	23.223457832209633
457	360.46223961739975	360.46223961739975	355.1766318048413	12.789007355870062	12.789007355870066	23.208578646492434
458	360.5943891853643	360.5943891853643	355.39553020137436	12.794874583846768	12.794874583846767	23.193858317275
459	360.72624058677843	360.72624058677843	355.61331776693396	12.800731144146619	12.800731144146619	23.179293586553293
460	360.8577950910552	360.8577950910552	355.3933785363307	12.806577075738854	12.806577075738852	23.291080320228502
461	360.98905395961555	360.98905395961555	355.6154716291073	12.812412417382284	12.812412417382276	23.274789387677238
462	361.12001844595494	361.12001844595494	355.8362118948863	12.818237207626803	12.818237207626806	23.258737071575084
463	361.2506897957093	361.2506897957093	356.05563488039496	12.824051484814735	12.824051484814726	23.242912748507006
464	361.3810692467211	361.3810692467211	356.2737728806273	12.829855287082257	12.82985528708226	23.22730688095635
465	361.5111580291034	361.51115802910334	356.49065547451676	12.835648652360915	12.835648652360916	23.211910836801056
466	361.6409573653044	361.6409573653044	356.7063099458704	12.84143161837893	12.841431618378929	23.19671674750361
467	361.7704684701705	361.7704684701705	356.92076161854413	12.847204222662631	12.847204222662631	23.181717395347366
468	361.89969255100914	361.8996925510091	357.13403412574394	12.852966502537829	12.852966502537832	23.166906122590795
469	362.02863080765104	362.02863080765104	357.3461496298632	12.858718495131319	12.858718495131315	23.152276757856924
470	362.15728443251106	362.15728443251106	357.55712900208675	12.864460237372047	12.864460237372038	23.137823555344976
471	362.2856546106495	362.28565461064943	357.7669919719094	12.870191765992608	12.8701917659926	23.12354114470572
472	362.4137425198321	362.4137425198321	357.9757572519483	12.87591311753072	12.87591311753072	23.109424489025063
473	362.5415493305892	362.5415493305892	358.1834426424147	12.881624328330338	12.881624328330336	23.095468849175198
474	362.669076206275	362.669076206275	358.39006512070017	12.887325434543145	12.887325434543143	23.081669753817316
475	362.7963243031253	362.7963243031253	358.59564091718386	12.893016472129878	12.893016472129878	23.068022973430033
476	362.923294770316	362.923294770316	358.8001855805737	12.89869747686169	12.898697476861686	23.05452449791221
477	363.04998875001905	363.04998875001905	359.0037140346739	12.904368484321433	12.904368484321425	23.041170517221364
478	363.1764073774596	363.1764073774596	359.2062406269189	12.91002952990489	12.910029529904882	23.027957404051765
479	363.30255178097207	363.30255178097207	359.40777917144953	12.915680648822308	12.91568064882231	23.014881698831047
480	363.42842308205456	363.42842308205456	359.6083429866168	12.921321876099515	12.921321876099515	23.001940096267038
481	363.5540223954244	363.55402239542434	359.80794492752926	12.926953246579295	12.926953246579291	22.989129433098583
482	363.67935082907184	363.67935082907184	360.0065974150632	12.93257479492266	12.932574794922651	22.97644667722251
483	363.80440948431374	363.80440948431374	360.204312460824	12.938186555610104	12.938186555610097	22.96388891751763
484	363.9291994558469	363.92919945584686	360.4011016901309	12.943788562942931	12.943788562942922	22.951453354893115
485	364.0537218318001	364.0537218318	360.5969763603829	12.949380851044522	12.949380851044525	22.939137293330177
486	364.17797769378654	364.17797769378643	360.7919473786727	12.954963453861552	12.954963453861557	22.926938132110386
487	364.30196811695475	364.30196811695464	360.9860253158212	12.960536405165286	12.960536405165291	22.91485335798508
488	364.42569417003995	364.42569417003995	361.1792204185547	12.9660997385528	12.9660997385528	22.90288053785005
489	364.5491569154142	364.5491569154142	361.3715426197975	12.971653487448167	12.971653487448172	22.891017311682237
490	364.6723574091366	364.6723574091366	361.563001546012	12.977197685103897	12.977197685103897	22.87926138531704
491	364.7952967010022	364.7952967010022	361.75360652347393	12.982732364601882	12.98273236460189	22.867610523632745
492	364.9179758345912	364.9179758345912	361.9433665812923	12.988257558854816	12.988257558854816	22.85606254326129
493	365.0403958473173	365.04039584731726	362.1322904527538	12.993773300607367	12.993773300607371	22.844615305334884
494	365.16255777047553	365.16255777047553	362.3203865743129	12.999279622437296	12.999279622437296	22.83326670796993
495	365.28446262928964	365.28446262928964	362.5076630810791	13.004776556756793	13.004776556756795	22.82201467801779
496	365.4061114429593	365.4061114429593	362.6941278005295	13.010264135813546	13.010264135813546	22.810857162653793
497	365.52750522470603	365.527505224706	362.87978824203253	13.015742391692008	13.015742391692013	22.7997921199126
498	365.64864498181987	365.64864498181987	363.0646515830046	13.021211356314566	13.021211356314563	22.78881750841805
499	365.76953171570443	365.76953171570443	363.24872465074276	13.026671061442642	13.026671061442645	22.77793127595936


==> fig2-2.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	140.59502577332978	140.59502577332978	140.28401546023534	5.403273346522274	5.403273346522273	5.371506366622275
1	150.30857417281646	150.30857417281644	148.78672149871488	5.5799218020910475	5.579921802091045	6.066863319328319
2	156.4737824469595	156.4737824469595	154.22496034726535	5.947673690779294	5.947673690779294	6.527391156838718
3	160.80576850483166	160.80576850483163	153.51881037692362	6.170699385214017	6.170699385214014	7.365044401545288
4	164.3702049144951	164.3702049144951	157.22543387804316	6.312029451022418	6.312029451022415	7.367771323699208
5	167.51827208306736	167.51827208306736	158.50056706486856	6.426190674609232	6.426190674609229	7.666901685739461
6	170.2831963953652	170.2831963953652	158.46812150165226	6.517696571993727	6.517696571993724	8.740042410776223
7	172.8959122836678	172.8959122836678	160.91296514925344	6.608796505287593	6.608796505287591	8.696449024752843
8	175.3460810774814	175.3460810774814	162.66470218325662	6.696520108513748	6.696520108513749	8.632128420150293
9	177.68368207273537	177.68368207273537	165.645261346566	6.782961234001233	6.782961234001229	8.52984776302637
10	179.9245884046932	179.9245884046932	167.52701904813983	6.867987347997741	6.867987347997739	8.399526647323095
11	182.08553270178444	182.08553270178444	168.70938324972423	6.949716518411145	6.949716518411143	8.63081301724609
12	184.1771503801343	184.1771503801343	171.40039842229217	7.027023200188453	7.027023200188454	8.559430771661912
13	186.21126240603445	186.21126240603445	174.23012089710838	7.097906176626252	7.097906176626252	8.416431765953492
14	188.20758755369948	188.20758755369948	176.98241109034944	7.157657344829543	7.157657344829543	8.41093464908515
15	190.2088829576445	190.20888295764445	179.41357714033555	7.195938385612683	7.195938385612683	8.376965105328615
16	192.24459096528324	192.2445909652832	181.00746852204918	7.21543675738138	7.21543675738138	8.847052238342878
17	194.09978345747106	194.09978345747106	179.2790563605699	7.272428771159966	7.272428771159967	9.276373414321558
18	195.819505407349	195.819505407349	180.39417125688007	7.346340240986112	7.3463402409861125	8.986651239624676
19	197.48951623520358	197.48951623520358	180.4023166485293	7.419254403623289	7.419254403623286	9.238063832825986
20	199.11607374758788	199.11607374758788	182.72273277643373	7.490504177542051	7.490504177542048	9.145696003988483
21	200.70157635182778	200.70157635182778	183.18878775719463	7.560147897488309	7.560147897488308	8.916881768855493
22	202.24814624015198	202.24814624015198	184.9123480599119	7.628255579672147	7.628255579672148	8.895981744508806
23	203.75773229580375	203.75773229580375	184.76228169960672	7.694893140180763	7.6948931401807625	8.574953620471264
24	205.23213109764	205.23213109764	186.23468308923816	7.760122431206226	7.760122431206231	8.52281039269367
25	206.67300340370937	206.67300340370937	186.36424725159617	7.824001575543652	7.824001575543652	8.940924768304658
26	208.08188829306616	208.08188829306616	184.42339791328084	7.886585268026751	7.886585268026753	9.462815033620824
27	209.4602154008384	209.4602154008384	187.31016610285428	7.947925043998918	7.947925043998918	9.208841965846869
28	210.80931556370757	210.80931556370757	187.9492807102376	8.00806952019437	8.008069520194368	9.494282148188695
29	212.13043012941398	212.13043012941398	188.19008483137557	8.067064612217253	8.067064612217253	9.484231541914628
30	213.42471913552706	213.42471913552706	189.63422396844882	8.124953731886128	8.124953731886128	9.50782014625483
31	214.69326852502599	214.69326852502599	190.93340131450145	8.181777967059674	8.181777967059675	9.611695221775243
32	215.93709653652414	215.93709653652414	192.90343561821805	8.237576246087734	8.237576246087736	9.565172746119666
33	217.15715938331488	217.15715938331482	190.94841906143765	8.292385488682505	8.292385488682507	9.619382057357607
34	218.3543563164012	218.3543563164012	192.98424012786546	8.346240744741365	8.346240744741365	9.569592374953816
35	219.52953415124725	219.52953415124725	193.97615882271919	8.399175322450311	8.399175322450315	9.648271192425288
36	220.68349132536667	220.68349132536667	195.0470412053844	8.451220906841316	8.451220906841316	9.633897820317268
37	221.81698154344133	221.81698154344133	196.10351504322676	8.502407669856344	8.502407669856341	9.544751681907192
38	222.93071705797172	222.93071705797172	197.91401886969123	8.552764372879519	8.552764372879517	9.522461592258455
39	224.0253716261399	224.0253716261399	198.97014457783973	8.602318462633235	8.602318462633235	9.657619840876459
40	225.10158317731458	225.10158317731458	200.1550101580529	8.651096161291347	8.651096161291346	9.769136002808832
41	226.15995622021495	226.15995622021495	201.60189515366733	8.699122551643722	8.699122551643722	9.767902117864582
42	227.2010640139657	227.2010640139657	202.786854280541	8.746421658152068	8.746421658152068	9.70866886048029
43	228.22545052295038	228.22545052295038	202.03337665509756	8.79301652477081	8.793016524770811	9.318819692097579
44	229.23363217134727	229.23363217134727	203.17502736314367	8.838929290473297	8.8389292904733	9.465030485909086
45	230.2260994093723	230.2260994093723	202.30855031019124	8.884181263529088	8.88418126352909	9.348741254458977
46	231.2033180994474	231.2033180994474	203.10104797259453	8.928792995729802	8.928792995729804	9.84358024792209
47	232.16573072669829	232.16573072669823	202.96030990644428	8.972784357964551	8.972784357964553	9.798923322198622
48	233.11375743443475	233.11375743443475	201.91917808944362	9.016174618799827	9.016174618799825	10.16023051475929
49	234.04779688194725	234.04779688194725	203.30488311048973	9.058982527999431	9.058982527999435	10.089003350085044
50	234.96822692015326	234.96822692015326	204.38799179103623	9.101226407145694	9.101226407145694	10.048135736287543
51	235.8754050830977	235.8754050830977	202.23201039859268	9.142924249468752	9.142924249468752	10.076011432562009
52	236.76966890671648	236.7696689067165	203.72238247467524	9.184093830076632	9.184093830076632	10.089916326653112
53	237.65133612652917	237.6513361265292	204.9916294624794	9.224752824565948	9.224752824565945	10.019342105804254
54	238.52070491124175	238.52070491124175	206.8106353410163	9.264918924909573	9.264918924909571	9.931153182492087
55	239.37805455233286	239.37805455233286	208.39642976757077	9.30460991765898	9.304609917658977	9.896667571297268
56	240.2236476783024	240.22364767830237	207.31103584857195	9.3438436284511	9.3438436284511	10.471977261489041
57	241.05773665587515	241.0577366558752	207.38847125407813	9.382637482179074	9.382637482179074	10.928885150874526
58	241.8805807012344	241.88058070123444	208.61852100406094	9.421007043091958	9.421007043091958	10.843741923778758
59	242.69248897463368	242.69248897463368	209.75618606108637	9.458962000438271	9.458962000438271	10.664084097746725
60	243.49391996166577	243.49391996166582	209.77284681496604	9.496496446623146	9.496496446623146	10.892124766483029
61	244.28566090941035	244.2856609094104	211.35677755524864	9.533570623453073	9.533570623453071	10.827398509003274
62	245.06890580834337	245.06890580834337	212.31985030768104	9.570101558451352	9.570101558451347	10.76336798873268
63	245.84449275160318	245.84449275160318	213.80044393865808	9.606037078326485	9.606037078326482	10.709846475869703
64	246.61179590321623	246.61179590321623	211.65235538471356	9.641467017785276	9.641467017785274	10.950315651561937
65	247.3700616745331	247.3700616745331	213.1722964132743	9.676494256226375	9.676494256226372	10.890037360773025
66	248.11936257169396	248.11936257169396	214.50662754158813	9.711140735476913	9.711140735476913	10.902318986986538
67	248.85995142982435	248.8599514298244	214.9193296715861	9.745409719019031	9.745409719019033	11.258099424819871
68	249.59205061486796	249.59205061486796	215.7076035128816	9.779306173173936	9.779306173173934	11.13592530318663
69	250.31586409181222	250.31586409181224	216.18302242242598	9.812835532972246	9.812835532972246	11.414348359878156
70	251.03158959767435	251.03158959767435	215.69318338643413	9.846002403644952	9.846002403644954	11.155997281803412
71	251.7394236320606	251.7394236320606	215.4997035726997	9.878809880346559	9.878809880346557	11.604150345068087
72	252.43956495241713	252.43956495241713	213.4488858963277	9.91125889560308	9.91125889560308	11.636002515814349
73	253.132218803379	253.132218803379	211.75463996218537	9.943347312689896	9.943347312689898	12.632615859363264
74	253.8176031233861	253.8176031233861	213.69374039745853	9.975068534369894	9.975068534369896	12.357865993535304
75	254.49595823060943	254.49595823060943	213.97250905066448	10.006409293311757	10.006409293311757	12.313283895627748
76	255.16756249961094	255.16756249961094	214.46252416859716	10.037346052440585	10.037346052440586	11.957516839965908
77	255.8327585629531	255.8327585629531	216.09019003564484	10.067838992408236	10.067838992408237	11.81155123744745
78	256.4919984401798	256.4919984401798	216.8992705003246	10.097821727898436	10.097821727898436	11.542634080476551
79	257.14592322627425	257.14592322627425	218.4031117303921	10.127183406641826	10.127183406641826	11.435536565054447
80	257.7955052322344	257.7955052322344	218.97289288834222	10.155737579732369	10.15573757973237	11.416028305821596
81	258.44229345188387	258.44229345188387	217.98268278252328	10.183170964750735	10.183170964750733	11.714969101841158
82	259.088769668676	259.088769668676	218.97140289443843	10.208977726464244	10.20897772646425	11.272631126763827
83	259.7384903788979	259.7384903788979	217.85424722004814	10.232469156336673	10.23246915633668	10.88180070917666
84	260.3943161435538	260.3943161435538	218.7201094527775	10.253237238729044	10.253237238729051	10.918598923129885
85	261.0516033679075	261.0516033679075	219.80960029395348	10.272561273284246	10.272561273284252	10.792169267823235
86	261.6937368946044	261.6937368946044	218.07141224816039	10.293849606963262	10.29384960696327	10.904889385967188
87	262.31126437616444	262.31126437616444	219.59572497184573	10.318652857855882	10.318652857855884	10.813427000476633
88	262.9124760620093	262.9124760620093	219.99620365473726	10.345235128911112	10.345235128911112	10.637971720927023
89	263.50494218255625	263.50494218255625	221.43792172151015	10.372171925015	10.372171925015003	10.570341076497545
90	264.09121254828085	264.0912125482809	222.8309527088417	10.399008531628507	10.399008531628509	10.511586975293088
91	264.67197261043566	264.6719726104357	222.55221835795098	10.425639389995665	10.425639389995672	10.935127435272532
92	265.24744612986507	265.24744612986507	223.07732067969218	10.45204451468975	10.452044514689756	11.21817953699732
93	265.81775250388165	265.8177525038817	224.14423191217196	10.478222824958895	10.478222824958896	11.204768302839035
94	266.38298684361337	266.3829868436134	224.77379882381206	10.504177224625629	10.504177224625636	11.209314086516896
95	266.94323732119267	266.94323732119267	225.7522414123109	10.529911381456404	10.529911381456412	11.014799170969365
96	267.49858891382917	267.49858891382917	227.0828287105497	10.555429045338984	10.55542904533899	10.937374404528304
97	268.0491242482058	268.0491242482058	227.65143474833388	10.580733907720235	10.580733907720237	10.765869906374068
98	268.5949238325193	268.5949238325193	226.3373768547384	10.605829574921344	10.605829574921346	10.701560778259735
99	269.136066158791	269.13606615879104	228.21773903366062	10.630719565062144	10.630719565062147	10.550180783441151
100	269.67262777621437	269.67262777621437	228.8097950727914	10.655407309750755	10.655407309750759	10.554870319981648
101	270.20468335643346	270.20468335643346	229.26910695834383	10.679896156651937	10.679896156651939	10.962633823429544
102	270.7323057551229	270.7323057551229	230.16846534661985	10.704189372144738	10.704189372144738	10.986276774653723
103	271.2555660708531	271.2555660708531	231.45384236213837	10.728290143913972	10.728290143913975	10.92776936629539
104	271.7745337015339	271.7745337015339	232.5945202043957	10.752201583448228	10.752201583448231	10.864920601189915
105	272.28927639858796	272.28927639858796	232.96733377270135	10.77592672844271	10.775926728442714	10.903761081820827
106	272.79986031896686	272.79986031896686	234.00366071164973	10.799468545109884	10.799468545109885	10.87449801416141
107	273.3063500751176	273.3063500751177	233.29276613062018	10.822829930401909	10.82282993040191	11.13238041941683
108	273.80880878299524	273.80880878299524	234.48550162015573	10.846013714148613	10.846013714148613	11.087526622638062
109	274.3072981082147	274.3072981082147	234.25897186757612	10.869022661114778	10.869022661114778	11.670315297115883
110	274.801878310429	274.801878310429	235.0059877028683	10.891859472980059	10.891859472980062	11.749597859994495
111	275.29260828601605	275.29260828601605	235.53880445531158	10.91452679024517	10.91452679024517	11.858220088944284
112	275.77954560915225	275.7795456091523	236.7174121565132	10.937027194067133	10.937027194067129	11.786727726899834
113	276.2627465713469	276.2627465713469	237.33760211952756	10.95936320802689	10.959363208026886	11.85268221458764
114	276.74226621950675	276.74226621950675	238.12975150944163	10.981537299831986	10.981537299831986	11.816399223134496
115	277.2181583925985	277.2181583925985	239.02974668802457	11.003551882957067	11.003551882957069	11.719051471094037
116	277.69047575697044	277.69047575697044	240.1430240738863	11.025409318224776	11.025409318224776	11.67979017494785
117	278.15926984039413	278.15926984039413	239.30734997646064	11.047111915329483	11.047111915329484	12.2580437995102
118	278.6245910648829	278.6245910648829	240.0252501397892	11.068661934306213	11.068661934306215	12.214180552199268
119	279.08648877833974	279.08648877833974	238.80015823005783	11.090061586946966	11.090061586946966	12.501871785580994
120	279.5450112850874	279.54501128508747	239.44768597439116	11.1113130381666	11.111313038166603	12.311267640360054
121	280.00020587532885	280.00020587532885	238.5987353127812	11.132418407320104	11.132418407320102	12.413195540047939
122	280.4521188535831	280.45211885358316	239.34264294794437	11.15337976947346	11.15337976947346	12.383157633122241
123	280.9007955661436	280.9007955661436	240.4539652920253	11.174199156629626	11.174199156629625	12.322217146403997
124	281.3462804275972	281.3462804275972	239.71446313242402	11.194878558911524	11.19487855891152	12.961529710587293
125	281.78861694644803	281.78861694644803	241.04022715036874	11.215419925703632	11.21541992570363	12.765573689244947
126	282.22784774988077	282.22784774988077	242.18032834835037	11.23582516675375	11.235825166753749	12.676780192115233
127	282.66401460770305	282.66401460770305	241.5411190081667	11.256096153236307	11.256096153236303	12.614162161038516
128	283.0971584554995	283.0971584554995	242.68530899846078	11.27623471877885	11.276234718778856	12.542790776168456
129	283.5273194170326	283.5273194170326	241.1048868512122	11.296242660452712	11.296242660452716	12.687581256218744
130	283.95453682592125	283.95453682592125	241.0023644872522	11.316121739729413	11.316121739729413	12.455378040714798
131	284.3788492466291	284.3788492466291	247.58357241451432	11.335873683403722	11.335873683403726	17.400122323632164
132	284.80029449479014	284.80029449479014	246.99288634192436	11.355500184484795	11.355500184484795	17.868619146567855
133	285.21890965690255	285.21890965690255	248.14770006313793	11.375002903055984	11.375002903055986	17.86120599814601
134	285.6347311094162	285.6347311094162	249.2549331763369	11.39438346710485	11.394383467104852	17.84799333056195
135	286.04779453724075	286.04779453724075	249.09196917939525	11.413643473323813	11.413643473323813	17.738515963958296
136	286.45813495170063	286.45813495170063	250.18060348802177	11.43278448788251	11.432784487882511	17.71313475983692
137	286.865786707961	286.865786707961	251.23251631222243	11.451808047172738	11.451808047172742	17.689281583061877
138	287.2707835219486	287.2707835219486	250.52503797183346	11.470715658526458	11.470715658526462	17.68087916304716
139	287.67315848679203	287.67315848679203	252.11202276669536	11.489508800907654	11.489508800907654	17.601783066204863
140	288.0729440888028	288.0729440888028	250.98477408227274	11.50818892557871	11.508188925578711	17.610174989480207
141	288.47017222302196	288.47017222302196	250.88746618326252	11.526757456741633	11.526757456741638	17.720555979259355
142	288.86487420835203	288.86487420835203	251.8936911664849	11.545215792154723	11.545215792154725	17.694729866418967
143	289.2570808022982	289.2570808022982	249.53884731424165	11.563565303725039	11.56356530372504	18.061435931304356
144	289.6468222153402	289.6468222153402	250.6499376493499	11.58180733807678	11.581807338076784	18.00764055411258
145	290.0341281249553	290.0341281249553	251.71969070244097	11.599943217096168	11.599943217096168	17.959601743139476
146	290.4190276893175	290.41902768931755	252.67243224386223	11.617974238452495	11.617974238452495	17.91324874357927
147	290.80154956069214	290.80154956069214	253.93310565466345	11.635901676095777	11.635901676095784	17.90335047279696
148	291.1817218985501	291.1817218985501	254.06293380902613	11.653726780730665	11.653726780730661	18.013353183160046
149	291.5595723824258	291.55957238242587	254.5386430209029	11.671450780266463	11.671450780266461	18.11739404181008
150	291.9351282245409	291.93512822454096	255.61111536270127	11.68907488024317	11.689074880243172	18.05423902090109
151	292.30841618222115	292.30841618222115	256.2015000473695	11.706600264232762	11.706600264232762	18.09881171271948
152	292.6794625701308	292.6794625701308	257.33893174064775	11.724028094215297	11.724028094215296	18.084335178888264
153	293.0482932723552	293.0482932723552	258.2569934473279	11.741359510929207	11.74135951092921	18.048783464937515
154	293.41493375435795	293.41493375435795	258.5760452344251	11.758595634194428	11.75859563419443	18.12041916630188
155	293.7794090748481	293.7794090748481	258.53591780407174	11.77573756320763	11.775737563207633	18.15993704668227
156	294.1417438975902	294.1417438975902	259.4239442419581	11.792786376807808	11.792786376807813	18.127140310549244
157	294.50196250319544	294.50196250319544	258.52250270900464	11.809743133710723	11.809743133710729	18.65751966188873
158	294.86008880093726	294.86008880093726	258.7926419085287	11.826608872710166	11.826608872710171	18.37986830589098
159	295.21614634063513	295.2161463406352	259.707687493898	11.843384612843435	11.843384612843435	18.32631995995247
160	295.57015832466044	295.57015832466044	259.28989308959854	11.860071353518686	11.860071353518682	18.681071534944806
161	295.9221476201213	295.9221476201213	260.2143480513369	11.876670074600453	11.87667007460045	18.616965931311313
162	296.272136771291	296.272136771291	260.23255556851177	11.893181736449872	11.89318173644987	18.72135369466817
163	296.6201480123555	296.6201480123555	260.40538416935505	11.90960727991484	11.90960727991484	18.618118567870912
164	296.966203280562	296.966203280562	261.2766835259739	11.925947626265216	11.92594762626522	18.566303245374467
165	297.31032422986596	297.31032422986596	262.1263768719254	11.942203677066882	11.942203677066884	18.518481824634897
166	297.6525322451871	297.6525322451871	262.9568867123121	11.958376313987626	11.95837631398763	18.47408230373829
167	297.99284845740027	297.99284845740027	263.7698512322347	11.97446639852672	11.974466398526719	18.432677188577436
168	298.331293759209	298.331293759209	265.18198152920235	11.990474771658745	11.990474771658745	18.330645996985766
169	298.66788882207203	298.667888822072	265.9628178036231	12.006402253380434	12.006402253380433	18.293313978600242
170	299.00265411437954	299.00265411437954	264.67770720537936	12.0222496421479	12.022249642147894	18.189594875153425
171	299.33560992111273	299.33560992111273	264.85108550878107	12.038017714189118	12.038017714189115	18.246261603812624
172	299.66677636525253	299.66677636525253	265.08697976128167	12.053707222674468	12.053707222674467	18.348815367261412
173	299.99617343125493	299.996173431255	263.6527369454171	12.06931889672513	12.069318896725125	18.633639767229013
174	300.3238209909617	300.3238209909617	263.4023610512162	12.084853440236216	12.084853440236213	18.731754296185965
175	300.64973883237633	300.64973883237633	263.00906971491384	12.100311530487552	12.100311530487552	18.58178089813403
176	300.97394669181404	300.97394669181404	263.8633197523906	12.115693816511673	12.115693816511673	18.544045685420162
177	301.296464290014	301.29646429001394	264.61204847247456	12.131000917183371	12.131000917183368	18.50419679346758
178	301.61731137290474	301.61731137290474	265.4329852961823	12.146233418991423	12.146233418991422	18.47091232154621
179	301.9365077578237	301.9365077578237	266.23741155668023	12.161391873447533	12.161391873447528	18.43938122091521
180	302.2540733861122	302.2540733861122	264.957294594696	12.176476794083909	12.176476794083905	17.520812385850174
181	302.5700283831417	302.5700283831417	264.96240375437503	12.191488652987145	12.191488652987143	17.22149367119309
182	302.8843931269535	302.8843931269535	264.958146254118	12.206427876815349	12.206427876815344	17.342224782974377
183	303.19718832681434	303.19718832681434	264.99192414945924	12.221294842248083	12.221294842248076	17.43899707408872
184	303.50843511305675	303.50843511305675	265.80702912876797	12.236089870829975	12.236089870829971	17.428276816011472
185	303.81815513956144	303.81815513956144	266.8208919488453	12.25081322319046	12.250813223190457	17.362364650439403
186	304.12637070004695	304.12637070004695	267.60347404259136	12.265465092665687	12.265465092665686	17.349845545567963
187	304.43310485884814	304.43310485884814	268.37141918214513	12.280045598423106	12.280045598423099	17.33722981797115
188	304.73838159585614	304.73838159585614	269.1256097952722	12.294554778315874	12.294554778315868	17.324698626961478
189	305.0422259634239	305.0422259634239	269.86679830972906	12.308992581901059	12.308992581901055	17.312365304948727
190	305.3446642497582	305.3446642497582	270.3150945756178	12.323358864388668	12.323358864388663	17.35715156868869
191	305.64572413773186	305.6457241377318	271.05988102771005	12.337653382812936	12.337653382812936	17.339294040631582
192	305.9454348388365	305.9454348388365	271.7806566853449	12.351875796534532	12.351875796534523	17.324663096578192
193	306.2438271671001	306.2438271671001	271.84964368440575	12.366025675428576	12.366025675428578	17.228741711841565
194	306.54093349430445	306.54093349430445	272.52846570188177	12.380102520974448	12.380102520974441	17.213905015081743
195	306.83678749180666	306.83678749180666	273.21386375966784	12.394105808157041	12.39410580815704	17.20300223528457
196	307.1314235110929	307.1314235110929	272.85952491933256	12.408035059801186	12.40803505980118	17.20088048591079
197	307.4248753811547	307.42487538115466	272.24472238221324	12.421889969685086	12.42188996968508	17.38679223109716
198	307.7171743074798	307.7171743074798	273.10258460658906	12.435670595917443	12.43567059591744	17.334177767577362
199	308.0083454617588	308.0083454617588	273.7810019050626	12.449377649672577	12.449377649672572	17.589123255230405
200	308.2984028045	308.2984028044999	274.4894911430825	12.463012901924039	12.463012901924031	17.570039549960885
201	308.5873417982942	308.5873417982941	274.19210576478986	12.47657971373774	12.47657971373774	17.991617135110967
202	308.87513014630343	308.87513014630343	273.4435228907947	12.490083651314864	12.490083651314858	18.067664602286985
203	309.1616977760043	309.1616977760043	273.72636308656365	12.50353306383853	12.503533063838525	18.156662150657667
204	309.4469290730707	309.44692907307063	274.4388418294748	12.516939386790312	12.516939386790305	18.129614583119974
205	309.73066232504834	309.7306623250483	275.13745703346774	12.530316839120655	12.530316839120648	18.10440148012187
206	310.01270182268263	310.01270182268263	274.55330132569867	12.543681225731616	12.543681225731607	18.258314428053875
207	310.29284478470197	310.29284478470197	275.25506948335976	12.557047857699784	12.55704785769978	18.22927043246856
208	310.5709176706907	310.5709176706907	281.2945504539671	12.57042911938178	12.570429119381775	19.157766789734218
209	310.84680867388556	310.84680867388556	281.96254990776333	12.583832611462864	12.583832611462862	19.12630769845739
210	311.1204824704839	311.1204824704839	282.6194931680056	12.597260664673337	12.59726066467333	19.096283513159626
211	311.39197220520117	311.39197220520117	282.5886557494277	12.61071133463098	12.610711334630974	19.421581575904938
212	311.6613555048097	311.6613555048097	287.13825634305437	12.624180272577057	12.624180272577052	20.50118226652057
213	311.92872688511403	311.92872688511403	287.81847179143716	12.637662637915591	12.637662637915582	20.46529797042545
214	312.194176230611	312.194176230611	288.0297167423265	12.651154485445812	12.651154485445806	20.53796430570127
215	312.45777697551205	312.45777697551205	288.3836561034804	12.664653464894664	12.66465346489466	20.348685428386304
216	312.7195831948166	312.7195831948166	292.15353215024777	12.678158922132459	12.678158922132452	22.16279427282993
217	312.97963347892505	312.97963347892505	292.8780473592386	12.691671533841385	12.691671533841381	22.128007391838523
218	313.2379602818344	313.2379602818344	293.4873918931683	12.705192512065699	12.7051925120657	22.08908436027065
219	313.49460513634483	313.49460513634483	292.26385930661445	12.718722256770633	12.71872225677063	22.427941923683637
220	313.7496418297474	313.7496418297475	292.90232234475843	12.732258164068497	12.732258164068492	22.381779934820017
221	314.0032102231074	314.0032102231074	293.52111873489594	12.745791207910454	12.745791207910443	22.339790793803385
222	314.25556004895276	314.2555600489528	294.07875858742676	12.759301197379186	12.759301197379175	22.29646977143796
223	314.50709054353825	314.50709054353825	294.0445000267464	12.772751971591669	12.772751971591664	22.300930229324162
224	314.7583421775507	314.7583421775507	294.561683962223	12.78609103062342	12.786091030623414	22.259044113522393
225	315.00986974300463	315.00986974300463	295.14385789295943	12.799261472800353	12.799261472800353	22.224527553949542
226	315.2619843141646	315.2619843141646	295.7170815177602	12.812228655030319	12.812228655030314	22.19137641435581
227	315.5145502573142	315.5145502573142	295.1264226323678	12.825002782922756	12.825002782922756	22.378033143953523
228	315.76709335593745	315.76709335593745	295.57582475147024	12.837629727505005	12.837629727504996	22.35803203997525
229	316.0191233752975	316.0191233752975	294.90547623027663	12.850158623832609	12.850158623832607	22.351730143308863
230	316.27032760190815	316.27032760190815	295.49006639988886	12.862621684626744	12.862621684626738	22.31403268194535
231	316.5205585945413	316.5205585945413	294.11003657162	12.875034882563062	12.875034882563062	22.483496704001762
232	316.7697592622389	316.7697592622389	293.9715151804175	12.887405233266419	12.887405233266412	22.60224315178035
233	317.01791127403305	317.01791127403305	294.5917239172127	12.899735891475514	12.899735891475503	22.554165444873963
234	317.26501144699955	317.26501144699955	295.04358497844555	12.912028495560595	12.912028495560584	22.54356800222548
235	317.511062486438	317.511062486438	295.6852083153855	12.924284089574087	12.92428408957408	22.48998040055158
236	317.756069454913	317.756069454913	296.3052910112359	12.936503475802374	12.93650347580237	22.440990097180716
237	318.000038371397	318.00003837139695	296.9090302431471	12.948687355236581	12.948687355236578	22.395311232528837
238	318.24297561892837	318.24297561892837	297.13408403631746	12.960836387472737	12.960836387472726	22.446201035804872
239	318.4848876788849	318.4848876788849	301.159106246345	12.972951218052254	12.972951218052248	25.64298602699402
240	318.72578100634996	318.72578100634996	299.0036973323973	12.985032491746093	12.985032491746091	26.15963228042298
241	318.9656619696272	318.9656619696272	299.77993566217646	12.997080859467726	12.997080859467722	26.054096012749877
242	319.20453681979683	319.20453681979683	299.62348443135977	13.00909698222774	13.009096982227732	25.879171485201834
243	319.44241167448666	319.4424116744866	299.5371534610351	13.021081533720334	13.021081533720327	25.94951085949668
244	319.67929250829934	319.67929250829934	300.1372867993377	13.03303520230568	13.033035202305667	25.89729375061457
245	319.9151851462329	319.91518514623283	300.7256200051749	13.044958692763647	13.044958692763636	25.847491748145455
246	320.1500952582936	320.15009525829356	301.30321004070015	13.056852728008076	13.056852728008064	25.799825950371265
247	320.38402835440536	320.3840283544053	301.81890021365984	13.068718050862024	13.068718050862019	25.75109672338432
248	320.61698977915046	320.6169897791504	302.3777922053761	13.080555425951346	13.080555425951339	25.70715614163388
249	320.848984706085	320.848984706085	302.92796853850643	13.09236564175529	13.092365641755283	25.664817026536973
250	321.08001813146706	321.08001813146706	303.4699070690111	13.104149512844423	13.104149512844415	25.62395694645663
251	321.31009486727385	321.31009486727385	304.0040258467469	13.115907882334357	13.115907882334348	25.58447017440055
252	321.53921953339955	321.53921953339955	304.5306955948344	13.127641624584898	13.127641624584895	25.54626423004773
253	321.7673965489224	321.7673965489224	305.0502485940992	13.139351648176753	13.139351648176742	25.509257386991862
254	321.99463012231934	321.99463012231934	305.5629852514349	13.151038899202316	13.151038899202309	25.47337681263109
255	322.2209242404931	322.2209242404931	306.06917910575413	13.162704364912257	13.162704364912251	25.43855714106968
256	322.4462826564557	322.4462826564557	306.5690807394747	13.17434907776594	13.174349077765937	25.404739353949005
257	322.6707088754894	322.6707088754894	305.9514390319089	13.1859741199412	13.185974119941196	25.71946335999403
258	322.89420613957685	322.89420613957685	306.4719885488111	13.197580628368321	13.19758062836831	25.676299321187432
259	323.1167774098582	323.11677740985823	306.9823319899531	13.209169800363377	13.209169800363375	25.635689410811374
260	323.3384253468328	323.3384253468328	307.4841692692809	13.220742899949556	13.220742899949549	25.59701762529865
261	323.55915228797375	323.5591522879737	307.3924932118578	13.23230126496962	13.232301264969609	25.639892993742514
262	323.77896022236393	323.77896022236393	307.8850466377798	13.24384631511244	13.243846315112433	25.603518924780587
263	323.99785076189494	323.99785076189494	308.3710774377178	13.25537956099777	13.255379560997769	25.56838183407999
264	324.21582510848	324.21582510848	308.85096115150225	13.266902614491192	13.266902614491183	25.53436600092521
265	324.43288401663153	324.43288401663153	309.32500672341695	13.278417200454516	13.27841720045451	25.501379793503357
266	324.64902775062603	324.64902775062603	309.7934767331446	13.289925170177236	13.289925170177225	25.469348097673635
267	324.8642560353213	324.8642560353213	310.2565998014565	13.3014285167846	13.301428516784595	25.43820769756576
268	325.07856799950116	325.07856799950116	310.7145786470822	13.312929392980266	13.312929392980262	25.407904291021314
269	325.2919621103815	325.2919621103815	311.1675955736172	13.324430131557571	13.324430131557566	25.37839047237621
270	325.50443609761584	325.50443609761584	311.3655276617077	13.335933269210829	13.335933269210829	25.349602733864486
271	325.7159868647635	325.7159868647635	311.8203401398279	13.347441574298161	13.347441574298156	25.321455947516498
272	325.92661038571435	325.92661038571435	312.2698707113525	13.358958079361065	13.358958079361065	25.294001572419756
273	326.1363015829653	326.1363015829653	312.7142675697023	13.370486119401354	13.370486119401345	25.26720688574673
274	326.3450541838826	326.3450541838826	313.1536539258001	13.382029377165567	13.382029377165555	25.241042163254825
275	326.55286055010305	326.55286055010305	313.5881229335798	13.393591937010292	13.393591937010283	25.215480308727006
276	326.75971147395956	326.75971147395956	314.0177330516689	13.405178349341192	13.405178349341186	25.19049654478416
277	326.9655959341679	326.9655959341679	313.57249762031677	13.416793708167186	13.416793708167186	25.536200452319417
278	327.17050080084914	327.17050080084914	314.02230056209663	13.428443745034937	13.428443745034931	25.498748075308644
279	327.3744104771081	327.37441047710803	311.9554510569442	13.440134943568973	13.440134943568971	24.93932510636743
280	327.5773064606068	327.5773064606068	312.5076261499294	13.451874680125936	13.451874680125929	24.91811261765956
281	327.7791668035235	327.7791668035235	312.9499539311856	13.463671397798464	13.46367139779846	24.889272692366124
282	327.9799654425265	327.9799654425266	313.3849061196723	13.475534823338876	13.475534823338874	24.861515138613758
283	328.17967136133376	328.17967136133376	313.8137665549905	13.487476239742938	13.487476239742932	24.83472688643163
284	328.37824753630076	328.37824753630076	314.23738092870724	13.499508831539961	13.499508831539961	24.808818098147725
285	328.57564959944256	328.57564959944256	314.65625539684055	13.511648125657251	13.511648125657246	24.783715951822405
286	328.7718241325599	328.7718241325599	315.07068030518445	13.523912558479509	13.523912558479504	24.759360160238504
287	328.96670648082005	328.96670648082005	315.4808397342889	13.536324209686699	13.536324209686688	24.735699842388346
288	329.1602179471578	329.1602179471578	315.8868766128504	13.54890975521842	13.548909755218407	24.71269134301262
289	329.3522622116424	329.35226221164254	316.28892046000436	13.561701702594004	13.561701702593995	24.690296693749524
290	329.54272084731537	329.54272084731537	315.64457321148393	13.574739972402291	13.574739972402288	24.697675968307948
291	329.73144797520735	329.73144797520735	316.0493752762006	13.588073851406268	13.588073851406264	24.675330332787066
292	329.91826469420624	329.91826469420624	316.45030968663394	13.601764181775275	13.601764181775275	24.653543889618394
293	330.1029557203307	330.1029557203308	316.8474934353271	13.615885124407615	13.615885124407608	24.63229117205581
294	330.28527592905783	330.28527592905783	317.2410364180815	13.630523226419951	13.630523226419944	24.611549052548266
295	330.464989797784	330.464989797784	317.63104157248966	13.645766697677495	13.645766697677493	24.59129642576574
296	330.6420110451984	330.6420110451984	317.35775899557296	13.661663475623355	13.661663475623346	24.619413825253716
297	330.81683045743057	330.81683045743057	315.43614233521987	13.67808666899764	13.678086668997631	24.49108431551182
298	330.99165245355056	330.99165245355056	315.77106843138176	13.694366051061763	13.694366051061756	24.583634429888708
299	331.17222624184296	331.17222624184296	316.27658759748414	13.70867562230541	13.70867562230541	24.56289103949908
300	331.3648457310388	331.3648457310388	316.685713162988	13.718968430678064	13.71896843067807	24.540671650070085
301	331.5636650955449	331.5636650955449	317.0907481004353	13.72707119675904	13.727071196759047	24.519028516823344
302	331.759922834859	331.759922834859	317.4918302644562	13.735755171496299	13.7357551714963	24.497936820174644
303	331.9537451678635	331.9537451678635	317.8890875037605	13.744979016612932	13.744979016612934	24.477373846343397
304	332.14640057352125	332.1464005735212	318.28263887049724	13.754343915403004	13.754343915403	24.457318755563122
305	332.33830520272454	332.33830520272454	318.0647172767756	13.763720216499511	13.763720216499506	24.39671374694705
306	332.52956057376446	332.52956057376446	318.4560744857891	13.773077356069388	13.773077356069392	24.377912541458006
307	332.7201920519148	332.7201920519147	318.8439610219546	13.782408727188939	13.782408727188939	24.359562110739073
308	332.9102080997911	332.9102080997911	319.22847164915294	13.79171302905541	13.791713029055407	24.341647557572138
309	333.0996134875399	333.0996134875399	319.6096960945743	13.800990110108557	13.800990110108554	24.324155128826362
310	333.2884121638641	333.2884121638641	318.25538001044754	13.810240064901357	13.810240064901349	24.241553338788577
311	333.476607875064	333.4766078750639	318.65068675802036	13.819463039521112	13.819463039521116	24.223883028676255
312	333.66420429814275	333.66420429814275	319.0551998409701	13.828659189873424	13.828659189873424	24.2072752289028
313	333.85120506955946	333.85120506955946	319.4433689085596	13.837828672783996	13.837828672783996	24.190518042213363
314	334.0376137916586	334.0376137916586	319.82800429185295	13.84697164411924	13.846971644119243	24.17418979582937
315	334.2234340343368	334.2234340343368	320.20921682727266	13.856088258401595	13.856088258401599	24.158277027655075
316	334.40866933569373	334.40866933569373	320.5871103106342	13.865178668742402	13.865178668742402	24.14276764689631
317	334.59332320246517	334.59332320246517	320.961782383453	13.874243026841445	13.874243026841445	24.12765082798854
318	334.77739911040373	334.77739911040373	321.33332529019214	13.883281483000383	13.883281483000388	24.112916928869023
319	334.96090050464613	334.96090050464613	321.7018265335513	13.892294186138995	13.892294186138995	24.098557430038735
320	335.14383080007224	335.14383080007224	322.06736945046015	13.901281283811787	13.901281283811782	24.08456489338006
321	335.3261933816599	335.3261933816599	322.4300337252533	13.910242922224432	13.910242922224436	24.070932938358975
322	335.5079916048325	335.5079916048325	322.43298026212904	13.919179246250035	13.919179246250033	24.10432855392054
323	335.689228795804	335.689228795804	322.7966363526151	13.928090399445043	13.928090399445043	24.090570313240086
324	335.86990825191606	335.86990825191606	322.669496141573	13.936976524065072	13.936976524065077	24.049086581531725
325	336.050033241974	336.050033241974	323.03366533199244	13.94583776108058	13.945837761080586	24.036383691832548
326	336.22960700657416	336.22960700657416	323.39475454243967	13.954674250191939	13.954674250191943	24.024040192918772
327	336.4086327584295	336.4086327584295	322.4288332255644	13.96348612984475	13.96348612984475	24.220743651765872
328	336.5871136826894	336.5871136826894	322.1013832263219	13.972273537244474	13.972273537244478	24.247426945619573
329	336.76505293725467	336.76505293725467	322.4849684210294	13.981036608371326	13.98103660837133	24.229654718673686
330	336.94245365308876	336.94245365308876	322.86476489327384	13.989775477994552	13.98977547799455	24.212573863829014
331	337.1193189345246	337.1193189345246	323.2409480480051	13.998490279686715	13.998490279686713	24.196166278701877
332	337.2956518595664	337.2956518595664	323.613682819941	14.007181145837658	14.007181145837656	24.180419337706574
333	337.47145548018824	337.47145548018824	323.98312637456655	14.01584820766839	14.015848207668387	24.165326005163084
334	337.64673282262765	337.64673282262765	324.34943067681684	14.024491595244685	14.024491595244681	24.150885185502172
335	337.8214868876758	337.8214868876758	323.96108151344663	14.033111437490403	14.033111437490405	24.007949439113233
336	337.9957206509628	337.9957206509628	324.33532948314064	14.041707862200877	14.041707862200878	23.99678387584679
337	338.16943706324054	338.1694370632405	324.70622448955345	14.050280996055807	14.050280996055813	23.98623919042976
338	338.3426390506596	338.3426390506596	325.07399381528114	14.058830964632183	14.058830964632188	23.97635552985594
339	338.5153295150443	338.5153295150443	325.4388671868547	14.067357892416851	14.067357892416855	23.9671864515629
340	338.6875113341628	338.6875113341628	325.80108591622536	14.075861902819138	14.075861902819142	23.958803683973876
341	338.85918736199415	338.85918736199415	326.1609144715753	14.084343118182996	14.084343118183	23.951304060903844
342	339.0303604289908	339.0303604289908	326.518656416271	14.092801659799191	14.092801659799191	23.944819938455705
343	339.2010333423386	339.2010333423386	326.8746778670707	14.101237647917294	14.101237647917293	23.939535330973744
344	339.37120888621337	339.37120888621337	327.2294439154327	14.109651201757313	14.109651201757313	23.935711722042498
345	339.54088982203234	339.54088982203234	327.5835777868527	14.11804243952147	14.118042439521478	23.933730742783418
346	339.71007888870446	339.71007888870446	327.9379606477435	14.126411478405595	14.126411478405595	23.934167027737782
347	339.87877880287516	339.87877880287516	328.88004458342226	14.134758434610251	14.134758434610248	24.032753785333693
348	340.04699225917	340.04699225917	329.5013443727263	14.143083423352046	14.143083423352046	24.095447667166404
349	340.21472193043314	340.21472193043314	329.8947345908823	14.15138655887455	14.151386558874552	24.116544571777098
350	340.3819704679642	340.3819704679642	330.28108772137136	14.159667954458962	14.159667954458959	24.14370816074436
351	340.5487405017507	340.5487405017507	329.5994346759221	14.16792772243498	14.167927722434984	24.340779003451075
352	340.7150346406979	340.7150346406979	329.9990639957698	14.176165974191088	14.17616597419109	24.370190837359424
353	340.8808554728564	340.8808554728564	330.3549505483128	14.184382820185029	14.184382820185029	24.370252585967574
354	341.04620556564566	341.04620556564566	330.69109406474195	14.192578369954015	14.192578369954013	24.358266031832326
355	341.2110874660746	341.2110874660746	330.33480182014455	14.200752732124645	14.20075273212465	24.258528203493245
356	341.3755037009598	341.3755037009598	330.6680538113016	14.208906014423029	14.208906014423029	24.24633239861763
357	341.53945677714165	341.53945677714165	330.99855257669844	14.217038323684402	14.217038323684406	24.234323604633218
358	341.70294918169543	341.70294918169543	331.3263898413403	14.225149765862836	14.22514976586284	24.222501665543255
359	341.865983382142	341.865983382142	331.6516457314758	14.233240446040679	14.233240446040677	24.210861825146036
360	342.028561826654	342.028561826654	329.6073475645091	14.24131046843802	14.241310468438025	24.71476975880622
361	342.19068694426096	342.19068694426096	330.0872295874035	14.249359936421868	14.249359936421872	24.64892351830971
362	342.3523611450501	342.35236114505	330.4427715508415	14.257388952515257	14.257388952515253	24.624635496452438
363	342.5135868203662	342.51358682036613	330.7933761568643	14.265397618406178	14.265397618406176	24.601526657102053
364	342.67436634300725	342.67436634300725	331.13964746825224	14.273386034956586	14.273386034956594	24.57939001422026
365	342.83470206741964	342.83470206741964	331.06206218034424	14.281354302210985	14.281354302210985	24.548747659899206
366	342.9945963298888	342.99459632988874	331.40779866570824	14.289302519405025	14.289302519405027	24.528203933806722
367	343.1540514487285	343.1540514487285	331.74972281130823	14.297230784974124	14.297230784974122	24.508323278485946
368	343.3130697244679	343.3130697244679	330.75006862463783	14.305139196561727	14.305139196561726	24.644076561338867
369	343.47165344003565	343.47165344003565	331.0980830302833	14.313027851027545	14.31302785102754	24.623399923822575
370	343.6298048609421	343.62980486094204	331.44262835848565	14.320896844455792	14.320896844455792	24.603286159333155
371	343.787526235459	343.7875262354589	331.7838814620867	14.328746272163096	14.328746272163093	24.58369627331397
372	343.9448197947973	343.9448197947973	332.12200344509534	14.336576228706482	14.336576228706482	24.56459579065783
373	344.1016877532821	344.1016877532821	332.45714326826635	14.344386807891098	14.344386807891095	24.545953792786403
374	344.2581323085264	344.2581323085264	332.7894404470109	14.35217810277806	14.352178102778065	24.527742211628045
375	344.41415564160116	344.41415564160116	333.1190270308287	14.359950205691764	14.359950205691764	24.509935310664254
376	344.56975991720543	344.56975991720543	332.5093206088011	14.367703208227685	14.367703208227686	24.91733175300266
377	344.72494728383185	344.72494728383185	332.8566056502171	14.37543720125947	14.375437201259475	24.88930330929003
378	344.87971987393314	344.8797198739331	333.19924924504	14.383152274946484	14.383152274946486	24.862776393955222
379	345.0340798040827	345.03407980408264	333.537925244598	14.390848518740622	14.39084851874062	24.83744122178658
380	345.1880291751375	345.1880291751375	334.8492411030246	14.39852602139372	14.39852602139372	25.01403046172805
381	345.3415700723957	345.3415700723956	335.1814769338694	14.406184870964374	14.40618487096437	24.990588305860886
382	345.4947045657538	345.4947045657538	335.510722240649	14.413825154824803	14.413825154824805	24.9679038360103
383	345.6474347098619	345.64743470986184	335.8371125991541	14.421446959667623	14.42144695966762	24.945905403893054
384	345.7997625442767	345.7997625442767	336.16070063588325	14.429050371512634	14.429050371512634	24.924541758884075
385	345.9516900936125	345.9516900936125	336.4814558886187	14.436635475713262	14.436635475713256	24.903778328935683
386	346.10321936769174	346.10321936769174	336.7992747714228	14.444202356963205	14.444202356963206	24.883593739064153
387	346.2543523616914	346.25435236169136	337.1140096268775	14.451751099302705	14.451751099302697	24.863975263785598
388	346.40509105629	346.40509105629	337.42551700836935	14.459281786124974	14.459281786124967	24.844913028839336
389	346.5554374178115	346.5554374178115	337.73371094825495	14.466794500182296	14.46679450018229	24.826394236486628
390	346.7053933983676	346.7053933983676	338.0385981179021	14.474289323592398	14.474289323592393	24.80839947974181
391	346.8549609359993	346.8549609359993	338.34027955282704	14.48176633784425	14.481766337844245	24.79090240121713
392	347.0041419548156	347.0041419548156	338.6389232502237	14.489225623804186	14.48922562380418	24.77387212557435
393	347.15293836513104	347.15293836513104	338.93472588721704	14.496667261721788	14.496667261721786	24.75727667419401
394	347.30135206360217	347.30135206360217	339.22788073945753	14.504091331235557	14.504091331235552	24.74108576692244
395	347.44938493336167	347.44938493336156	339.51855897501906	14.511497911378905	14.511497911378902	24.72527237161882
396	347.59703884415137	347.59703884415137	339.8069030191241	14.518887080585552	14.518887080585538	24.709813145877625
397	347.7443156524538	347.7443156524538	340.0930274295108	14.526258916695125	14.526258916695117	24.69468820461154
398	347.8912172016215	347.89121720162143	340.37702311064663	14.533613496958809	14.533613496958804	24.679880601156942
399	348.0377453220062	348.03774532200606	340.6589622502746	14.54095089804458	14.540950898044573	24.66537576143964
400	348.18390183108465	348.18390183108465	340.93890272393895	14.54827119604264	14.548271196042636	24.651160983380752
401	348.32968853358557	348.3296885335855	341.2168915498584	14.555574466470619	14.555574466470606	24.637225036433307
402	348.47510722161246	348.4751072216124	341.4929673816982	14.562860784278714	14.562860784278703	24.62355785862242
403	348.6201596747671	348.6201596747671	341.767162178686	14.570130223855	14.570130223855	24.610150336018158
404	348.7648476602702	348.76484766027016	342.0395022147958	14.577382859030278	14.577382859030271	24.596994145392696
405	348.90917293308206	348.909172933082	342.3100085640301	14.584618763082963	14.584618763082956	24.584081645642616
406	349.05313723602086	349.05313723602086	342.57869715454245	14.591838008744299	14.591838008744292	24.571405806232352
407	349.19674229988	349.19674229988	342.8455784393619	14.599040668202848	14.599040668202838	24.55896016380874
408	349.3399898435442	349.3399898435442	343.11065669620024	14.606226813109402	14.606226813109394	24.54673880458715
409	349.48288157410445	349.4828815741044	343.3739289365778	14.613396514581725	14.613396514581725	24.534736368609792
410	349.6254191869711	349.6254191869711	343.63538340816484	14.620549843209014	14.620549843209002	24.522948076857627
411	349.76760436598715	349.76760436598704	343.8949977498243	14.627686869056557	14.62768686905655	24.511369782010245
412	349.9094387835378	349.9094387835378	344.15273715900673	14.634807661670129	14.63480766167012	24.49999803678991
413	350.05092410066214	350.05092410066214	344.4085539004	14.641912290080565	14.641912290080562	24.488830152523263
414	350.19206196716056	350.19206196716056	344.6623924573867	14.649000822807873	14.649000822807864	24.477864142191365
415	350.3328540217031	350.3328540217031	344.9142137478315	14.65607332786582	14.656073327865817	24.467098184908473
416	350.47330189193553	350.4733018919355	345.16407960082904	14.663129872765866	14.663129872765863	24.4565284194215
417	350.61340719458497	350.61340719458497	345.4124164424182	14.670170524521469	14.670170524521467	24.446141426168584
418	350.7531715355637	350.7531715355637	345.6607069805012	14.677195349652203	14.677195349652195	24.435893299029047
419	350.89259651007325	350.8925965100732	345.9123099345382	14.68420441418774	14.684204414187732	24.42568315794025
420	351.0316837027057	351.0316837027056	346.1689744977736	14.69119778367181	14.691197783671806	24.415454280709394
421	351.17043468754474	351.1704346875447	346.4238382289411	14.698175523166206	14.698175523166201	24.40539375333353
422	351.3088510282664	351.30885102826636	346.67343390995194	14.705137697254429	14.705137697254422	24.395592341395275
423	351.4469342782375	351.4469342782375	346.92026186879883	14.712084370045794	14.712084370045787	24.385979640675664
424	351.5846859806141	351.58468598061404	347.16552863624406	14.719015605178887	14.719015605178878	24.376520518916514
425	351.72210766843796	351.72210766843796	347.40950238078426	14.725931465825358	14.725931465825347	24.367205103721442
426	351.8592008647335	351.8592008647335	347.65224497293724	14.732832014693518	14.732832014693507	24.35802920625452
427	351.9959670826023	351.9959670826023	347.893781192089	14.73971731403193	14.739717314031925	24.34898975650062
428	352.13240782531784	352.13240782531784	348.134129163346	14.746587425632828	14.746587425632818	24.340083969225745
429	352.26852458641844	352.2685245864184	346.5124656086472	14.753442410835635	14.753442410835632	24.689566943621156
430	352.4043188497997	352.40431884979967	346.7681724888657	14.760282330530293	14.760282330530288	24.675920894264145
431	352.53979208980667	352.53979208980667	347.0222495652503	14.767107245160672	14.767107245160673	24.66256810701
432	352.6749457713239	352.67494577132385	347.27473868129795	14.773917214727744	14.773917214727739	24.64949642059651
433	352.80978134986543	352.8097813498654	347.52567923047286	14.78071229879287	14.78071229879287	24.63669461343129
434	352.94430027166425	352.9443002716642	347.77510842265633	14.787492556480903	14.787492556480894	24.624152302852163
435	353.07850397375995	353.0785039737599	348.02306151225554	14.79425804648335	14.79425804648334	24.61185985749939
436	353.2123938840863	353.21239388408617	348.26957199774944	14.801008827061377	14.801008827061379	24.599808323494816
437	353.3459714215584	353.3459714215584	347.28888869299277	14.807744956048886	14.80774495604888	24.693128041795354
438	353.4792379961577	353.4792379961577	347.53961790868505	14.814466490855322	14.814466490855313	24.680535460997095
439	353.6121950090179	353.6121950090179	347.78890549761695	14.82117348846864	14.821173488468636	24.668175677130687
440	353.7448438525085	353.7448438525085	348.036781482813	14.827866005458155	14.827866005458153	24.65604154311125
441	353.8771859103194	353.8771859103194	348.2832747589832	14.834544097977291	14.834544097977291	24.64412634763777
442	354.0092225575432	354.0092225575431	348.52841319439074	14.841207821766295	14.841207821766288	24.632423782076447
443	354.1409551607575	354.1409551607574	348.7722237234303	14.847857232154919	14.847857232154904	24.62092791114442
444	354.27238507810665	354.27238507810665	349.01473243199433	14.854492384065033	14.854492384065027	24.609633146990625
445	354.4035136593828	354.4035136593827	349.25596463637936	14.861113332013195	14.861113332013188	24.598534226316314
446	354.5343422461059	354.5343422461059	349.49594495725023	14.867720130113115	14.867720130113112	24.587626190298366
447	354.6648721716033	354.6648721716033	349.7346973887671	14.874312832078184	14.874312832078177	24.576904366466056
448	354.79510476108896	354.79510476108896	349.972245365196	14.880891491223812	14.880891491223812	24.566364353506543
449	354.92504133174197	354.9250413317419	350.2086118240085	14.88745616046978	14.887456160469773	24.55600200735674
450	355.054683192784	355.054683192784	350.44381926782216	14.894006892342572	14.894006892342567	24.54581342959513
451	355.1840316455572	355.1840316455572	350.67788982454425	14.900543738977571	14.900543738977564	24.53579495717935
452	355.3130879836	355.3130879835999	350.9108453078983	14.90706675212123	14.907066752121219	24.525943154346272
453	355.44185349272414	355.44185349272414	351.14270727713904	14.913575983133287	14.913575983133278	24.516254805303536
454	355.57032945108983	355.57032945108983	351.37349709913303	14.920071482988691	14.920071482988686	24.50672690954295
455	355.6985171292812	355.6985171292812	351.6032360108547	14.926553302279752	14.926553302279745	24.49735667741432
456	355.82641779038045	355.82641779038045	351.8319451858654	14.93302149121802	14.93302149121802	24.488141528489116
457	355.9540326900429	355.9540326900428	352.0596458036972	14.939476099636236	14.939476099636222	24.47907909073029
458	356.0813630765695	356.08136307656946	352.2863591242108	14.945917176990225	14.945917176990221	24.470167201726767
459	356.2084101909814	356.2084101909814	352.5121065683126	14.952344772360538	14.952344772360536	24.461403911920733
460	356.33517526709176	356.33517526709176	352.7369098055795	14.958758934454377	14.958758934454364	24.452787489296988
461	356.4616595315786	356.4616595315786	352.96079085215024	14.965159711607097	14.965159711607091	24.444316427394984
462	356.58786420405704	356.58786420405704	353.1837721788252	14.971547151783962	14.971547151783952	24.43598945462593
463	356.7137904971504	356.7137904971504	353.40587683422433	14.97792130258169	14.977921302581688	24.427805547744786
464	356.8394396165622	356.8394396165622	353.6271285843762	14.984282211229843	14.984282211229832	24.419763948192067
465	356.9648127611465	356.96481276114645	353.84755207336815	14.990629924592383	14.990629924592373	24.411864182743066
466	357.0899111229787	357.08991112297866	354.0671730093844	14.996964489169107	14.996964489169107	24.404106088903095
467	357.2147358874263	357.21473588742623	354.28601838289234	15.00328595109675	15.003285951096744	24.396489846873845
468	357.33928823321816	357.33928823321816	354.50411672303636	15.009594356150524	15.009594356150519	24.389016017883954
469	357.463569332515	357.463569332515	354.72149840343945	15.015889749745085	15.015889749745082	24.381685592448534
470	357.58758035097867	357.5875803509786	354.9381960084202	15.022172176935818	15.022172176935811	24.374500049160286
471	357.711322447841	357.711322447841	355.15424477661225	15.028441682419757	15.028441682419754	24.367461428236222
472	357.83479677597364	357.8347967759736	355.3696831418651	15.034698310536836	15.034698310536838	24.360572422271478
473	357.9580044819562	357.9580044819562	355.58455340030446	15.040942105270537	15.040942105270533	24.353836490585206
474	358.08094670614577	358.08094670614577	355.7989025407473	15.047173110248947	15.047173110248941	24.34725800382914
475	358.2036245827448	358.20362458274474	356.01278328792773	15.053391368745562	15.05339136874555	24.34084242714118
476	358.32603923986943	358.32603923986943	356.2262554304473	15.059596923679857	15.059596923679857	24.334596556991226
477	358.4481917996191	358.4481917996191	356.4393875293206	15.065789817618155	15.065789817618155	24.32852882839681
478	358.5700833781431	358.570083378143	356.65225914688597	15.071970092774082	15.071970092774071	24.32264972013256
479	358.69171508570975	358.69171508570963	356.86496379589977	15.078137791009121	15.07813779100911	24.316972295925524
480	358.8130880267745	358.8130880267745	357.07761290459894	15.08429295383295	15.084292953832941	24.311512939110095
481	358.93420330004795	358.93420330004795	357.29034124261835	15.090435622404042	15.090435622404035	24.306292368081543
482	359.0550619985638	359.0550619985638	357.5033144931633	15.096565837529727	15.096565837529717	24.30133706750215
483	359.17566520974736	359.17566520974736	357.7167400589766	15.102683639666376	15.102683639666365	24.296681353139427
484	359.2960140154843	359.2960140154843	357.93088287528496	15.108789068919714	15.108789068919714	24.29237042850636
485	359.4161094921876	359.41610949218756	358.1460892274387	15.114882165044726	15.114882165044717	24.28846504767903
486	359.53595271086755	359.5359527108675	358.3628238385313	15.120962967445536	15.12096296744553	24.285048879861943
487	359.65554473719965	359.6555447371996	358.5817299003899	15.127031515175345	15.127031515175341	24.28224062148076
488	359.77488663159374	359.7748866315937	358.8037307814749	15.133087846936299	15.133087846936288	24.28021490245619
489	359.8939794492628	359.89397944926276	359.03021194800493	15.139132001078842	15.139132001078828	24.279240509520143
490	360.01282424029256	360.01282424029256	359.26336825031734	15.145164015601633	15.145164015601628	24.27975533824897
491	360.13142204971086	360.1314220497108	359.5069209145083	15.151183928150795	15.151183928150784	24.28252650963327
492	360.2497739175583	360.2497739175583	359.767741524342	15.1571917760194	15.157191776019392	24.28903018041067
493	360.36788087895707	360.367880878957	360.0599123155445	15.163187596146626	15.163187596146622	24.30246892463274
494	360.48574396418354	360.48574396418354	360.41528721598706	15.169171425116984	15.169171425116984	24.330770792491922
495	360.603364198738	360.603364198738	360.89609556175776	15.175143299159398	15.175143299159402	24.392649386683438
496	360.7207426034165	360.72074260341645	361.4219463986537	15.181103254145963	15.181103254145961	24.476690087513003
497	360.8378801943836	360.8378801943836	361.6771455142268	15.187051325590945	15.187051325590945	24.49019840277593
498	360.95477798324487	360.95477798324487	361.86253873596746	15.19298754864935	15.19298754864935	24.483826616659098
499	361.07143697711973	361.07143697711973	362.0468691672137	15.198911958115469	15.198911958115463	24.47741614267814


==> fig2-3.txt <==
iteration	wmmse	wmmse_local	wmmse_sc	wmmse_ci	wmmse_local_ci	wmmse_sc_ci
0	138.43459184419083	136.67360265587646	138.43459184419083	4.647233463498556	4.68403128837259	4.647233463498556
1	128.29399999475686	122.91324598865376	127.81179342808905	4.422782069239576	4.758264768554327	4.160592648064164
2	129.5594662447636	123.8470391103481	128.74434179818203	4.98473783851522	5.294806314907395	4.560576547857171
3	130.34582231388575	124.04193193252047	130.40494470431045	5.387367171319117	5.598021404482098	5.05623146679847
4	131.36949215087756	124.7796568067581	129.2005902116237	5.722434929393043	5.767796050258416	5.55310412749017
5	132.88425177155273	125.95958926723299	130.9265791580584	5.952246764726181	5.8080832029886125	5.8370881641180485
6	134.46967912861416	127.39162693942568	135.3134780333302	6.1968158185335875	5.882834102694977	8.99611396009019
7	135.8496412805549	128.84815173019837	135.05686602256398	6.468603714655074	5.968427640670532	6.47882360543578
8	137.087493782573	130.2488476138743	135.42588370999766	6.737601584811432	6.061978110929147	6.730755719393112
9	138.28775883122378	131.5563026028487	138.5857208834679	7.0037141245703936	6.1414425223266385	6.787656160506465
10	139.33973935191113	132.79241251755636	138.08014116611028	7.309039355328025	6.215516138079386	7.145792194406663
11	140.47866077565683	133.9818181305459	141.06910078425972	7.530879483178438	6.290558875577336	8.570904957366428
12	141.68840385860943	135.12068535603575	143.1130175302195	7.69179035056195	6.363958437406104	8.603691422644578
13	142.74898966500925	136.2132885232778	148.27542688412257	7.8853045657827705	6.4355816456132775	8.757781167456974
14	143.56653248076213	137.26244401445342	148.32312848758585	8.046413480549909	6.505465351858201	9.218386750474426
15	144.18834237740313	138.27379737318242	150.18175191899772	8.208713940157493	6.5734344169192855	9.484440904966963
16	145.08446598715489	139.25064725227253	151.77903498767006	8.403685537929547	6.639318952072437	9.641103151107451
17	145.94710787394396	140.19492726892616	151.89204622158593	8.580311701075622	6.703411500350221	9.576476218811443
18	146.77400495141944	141.10805178211695	153.14687144697567	8.741075165240865	6.765893459567866	9.433993752042197
19	147.55855609702036	141.99323749289104	152.26947794520922	8.891627228134029	6.826424513575333	9.178319056632915
20	148.25251031555044	142.85381180421828	153.09219482363108	9.050960114102542	6.8848834886036085	9.18133147410035
21	149.09747296201695	143.68863770816134	154.98032163396473	9.121469194452025	6.9419080919632545	8.79929656457541
22	149.84409089474522	144.49823099812863	156.66127486539605	9.223964840039889	6.997711297866193	9.5046762029629
23	150.60846904654977	145.28331116341258	159.202772619629	9.301444782710721	7.0521602095127145	8.887294066527225
24	151.37962527774818	146.0446557860719	159.83448527997453	9.360543247795048	7.105216704113953	8.952286840788004
25	152.16992570209064	146.78395924795365	160.16236317605058	9.401960598637189	7.157360001388506	9.166179313013375
26	153.1816780235704	147.5026519804574	162.40214904269493	9.390029512310976	7.2083964115741335	8.89554462829582
27	154.18887430882603	148.20206352265902	162.04341099592676	9.386129706047717	7.258422788255147	9.079727102847105
28	155.10763631268284	148.8828927024889	162.81738675038042	9.404291704138862	7.307503735763343	9.185307214914642
29	155.7286512729626	149.5462386775002	163.82605567171427	9.430519918139844	7.3556382557885325	9.134714997175497
30	156.64375776191972	150.19297943434617	164.64195169158947	9.500994964437153	7.402837790955601	9.455617393999477
31	157.7206762497729	150.82388030987147	166.1652915092076	9.567233642508329	7.449150339140219	9.5111097364134
32	158.738415322529	151.43940252574134	167.05145893951078	9.619754719108734	7.494635064495676	9.555383811362216
33	159.88153807248753	152.04001482974422	168.0972272951453	9.592595354084377	7.539311922852407	9.573895412847166
34	160.94241140785837	152.6265995687527	167.8100165063821	9.589662083844447	7.583181463305574	9.621464757015124
35	161.89812751714788	153.19992830788848	168.5414059505193	9.604506682401656	7.626234368339046	9.745881841202348
36	162.78605199118172	153.76058219563328	168.01099318561043	9.632576565327433	7.668516678368376	9.907554658739958
37	163.62477046425144	154.30908923981295	170.7774543645008	9.670899836675817	7.710062289638402	10.212498278809104
38	164.4175557886384	154.84581200036328	171.09540017990878	9.716184438906827	7.750918963005724	9.973524851740075
39	165.1693011322885	155.37103608208284	172.8453360317205	9.765307784384625	7.791125067177285	10.324042044315204
40	165.81948541576418	155.88468192383846	176.18121834320752	9.838188845243842	7.830864057343606	10.180889377515491
41	166.56365955857615	156.3874191324442	175.27464144716643	9.86502030819714	7.8700465209040384	10.512380823835432
42	167.27225205503265	156.8801058417627	176.28944925542254	9.875985035465387	7.908597863358783	10.447613592731281
43	167.934538722568	157.363150630269	176.34075519699644	9.895095298278868	7.9465348222209045	10.652311826390672
44	168.67717708874375	157.8367838338683	177.5248668611547	9.889338380631008	7.983885466160454	10.594511917951344
45	169.38143328236868	158.30086523656547	179.70442261126817	9.891391386099322	8.02061387102417	10.744100674656908
46	170.05929666533095	158.7561447418458	179.45453518883264	9.897247169204467	8.056806755430568	10.56650034565988
47	170.71476689006798	159.2028379076592	179.93425668798645	9.905576585842102	8.092496420911122	10.174314644800324
48	171.34040309178536	159.64131712706174	180.6823574162377	9.91841326911808	8.127677440179003	10.119959752054154
49	171.94171901612532	160.07195549511584	182.84055940967417	9.934441715158625	8.162340056964181	10.468955123483125
50	172.51873466407997	160.49496682175072	184.04518696088704	9.95364888534488	8.196503957997358	10.614270600738683
51	173.06305956524724	160.91041550142242	186.26651944481836	9.97818950404332	8.230211823085655	10.579941051731256
52	173.59595869007936	161.3187486591773	186.85537511876348	10.002712039829216	8.26344278165118	10.682510698184128
53	174.117235458113	161.719944545219	187.47905090681385	10.02737402259809	8.296260933053851	10.67523445040647
54	174.61207369041443	162.11434754774794	187.97623605660058	10.05553290619414	8.328644209601809	10.67293730546888
55	175.0900931074847	162.50086704919627	187.62169112420662	10.085296222899428	8.36086873507319	10.437345912019943
56	175.55764467186117	162.88104998862656	186.8484975728001	10.114691779508941	8.39266577575741	10.650030885253615
57	176.01256554185875	163.25504701908807	188.88296386157575	10.144380954535723	8.424052181132488	10.229781800905437
58	176.45372237664435	163.62268437938073	188.64968744648132	10.173900031229422	8.455130438405916	10.428273265910144
59	176.87743861292842	163.98440607659083	188.4594133511515	10.20341189561184	8.485846332499015	10.586553454078643
60	177.2955814193857	164.34048843810888	192.79153560227485	10.233450940438384	8.516183459031716	10.902206646629049
61	177.72200658415113	164.69106576693287	193.1748920089069	10.256512613936671	8.546123677346666	11.606032391448549
62	178.15073628209421	165.03626613191275	193.92664913529512	10.273869050924214	8.575680759186872	11.464794568400647
63	178.57439866944034	165.37630953102922	194.53671239461957	10.290587087763557	8.604855241871602	11.448020460134991
64	178.98145696213047	165.71127035782877	195.73046832430904	10.310547673166853	8.633684489488374	11.627959970184074
65	179.37193219388678	166.041230691824	195.30787467996868	10.330376393589983	8.662183515151488	11.841693366212894
66	179.75944225946876	166.3664372709181	194.80714700421748	10.348431541788758	8.690338640274893	11.774538343179334
67	180.14008556579327	166.68703598204166	195.20421111843658	10.366276892854945	8.718156308017525	12.061864538579739
68	180.5004743193531	167.0031447366586	196.06594424385557	10.38839768207796	8.745643900769092	11.710568822557478
69	180.89432931171527	167.3148788348918	196.54212891496073	10.396672927208197	8.772808187159908	11.785178544755167
70	181.30598863018994	167.62234728077013	195.5046535708394	10.39706236418723	8.799655821591886	12.026777593398556
71	181.706909909537	167.9256354223088	195.4878668341451	10.398868125003027	8.826192150238857	12.148032759490969
72	182.09681709938323	168.22483837001866	196.41918459024768	10.40253100850643	8.852427385680263	12.342363911399366
73	182.47298415214075	168.51998012301468	195.70744368632734	10.408626808479582	8.8783912884294	12.195934896047305
74	182.83444897961022	168.81092106171727	196.81566806257203	10.41777656193682	8.904186868977355	11.786441085257907
75	183.18603780355616	169.09808894026654	196.8722528138841	10.42817685973539	8.929696908574996	11.433826251213295
76	183.51304249244342	169.38148071217117	197.3650354710692	10.443765307519879	8.954933537141757	11.567734877014157
77	183.8131513469113	169.66112931866152	197.21667743963386	10.464816391141637	8.979900520527694	11.42440745746176
78	184.12252435566353	169.93718017965276	196.190308988553	10.481992609604196	9.004585478563053	11.81330813265485
79	184.43431586775085	170.20979626976631	198.23170425387733	10.49719225778634	9.029005620734937	12.06581435654278
80	184.737942265291	170.4790587603714	198.51162264070285	10.513097320209292	9.053167065464772	11.69414606288758
81	185.0259378886185	170.74504576416038	197.30822624197629	10.531999200593882	9.07707390351757	11.580515829382131
82	185.33546010736464	171.007833937635	199.43105670368598	10.543612574198653	9.10073066484663	11.97539777377764
83	185.67393858213188	171.26741275205939	199.35157729089954	10.545416531549032	9.124174122050324	11.992084829968505
84	186.00392046012973	171.52391246610824	205.9693489703028	10.548775462976845	9.147384496367643	13.735694734577473
85	186.3223122875121	171.77742045935184	204.82966516462955	10.554245101164215	9.170357888110464	12.598924410304104
86	186.63133582289905	172.02800119930774	206.62588361414214	10.561471743034302	9.19309853789391	12.242668526836116
87	186.9381484992561	172.27571724721736	205.89448089392994	10.568690418397697	9.215610568351185	12.369503960130112
88	187.24090927774975	172.5206293371991	210.20592730867608	10.576249575734334	9.237897987946196	12.861419955647087
89	187.52400115026074	172.76270073883964	210.55691178228128	10.587689693550775	9.259974618980284	12.857381745347102
90	187.8618351608852	173.00207062704158	210.97208721697575	10.585975777866093	9.281835630137346	12.884148156066784
91	188.19433972028145	173.2388056308395	210.98901301280588	10.585393137274938	9.303482537088252	12.813452307146258
92	188.49919242199087	173.47290730219171	209.014237554136	10.58858473264278	9.324914123837436	12.225812738596554
93	188.87251132388073	173.70448089345118	210.49797387790775	10.592138043811522	9.34613934891555	12.414056924727577
94	189.22390668483905	173.93358185057815	211.12348020574865	10.60047152847106	9.367161529922548	12.474585688978552
95	189.54052102139315	174.1602600483132	211.34032582138295	10.61641727242218	9.387983973109275	12.3895840565753
96	189.8800080577027	174.38456406174544	211.65589574947842	10.628016896561848	9.408609894140639	12.619568806508259
97	190.2178559317515	174.60653895298142	212.0176248911547	10.640396153649956	9.429042904092388	12.581127471909003
98	190.53905857184898	174.82621366866218	209.50070323640614	10.655826239384366	9.449287561724203	12.818078371723432
99	190.85694769293835	175.04359080742898	210.17223537125966	10.671890009962997	9.469349092219284	13.081447585947682
100	191.16402768691995	175.25865183733436	211.4905901020116	10.688966419380213	9.489208733465874	13.08015775610883
101	191.45558851535512	175.4715550611749	211.82799086994459	10.707188809922322	9.508886622591733	13.065179604897343
102	191.7319641032839	175.6822315783191	210.51432795271185	10.72596794633497	9.528415885641438	12.96995682555903
103	191.99783577095576	175.89082580739247	210.96238675995937	10.74490811256674	9.54777341113892	12.930891066219635
104	192.2524697972021	176.09739598508105	210.15570627917313	10.76460212106207	9.566957304140029	12.971510580765944
105	192.50786445176797	176.30198136175025	209.6309724629686	10.7811624412235	9.585970028728656	13.4149114931062
106	192.75815342825862	176.50462039738224	209.90589694563786	10.797728582042923	9.604813972463747	13.134726220260378
107	193.00433288500435	176.7053508116295	208.13438672212976	10.814003253367192	9.623491446519381	13.182360410681726
108	193.2480100691005	176.90419346685786	208.29959815148908	10.829464254119426	9.642004987653497	12.702878657754137
109	193.47889253701294	177.1011467374695	208.79073785413294	10.848555464575568	9.66035745077441	12.732563435692125
110	193.72494346221134	177.29629723763188	208.83617380601126	10.859072026692079	9.678550642882406	12.944613927594665
111	193.97127061284746	177.48968093605907	209.07822730121262	10.868735106515777	9.696586425685862	12.881538911772282
112	194.23567541239055	177.6813356720178	210.12366646468388	10.87570104275285	9.7144661004704	12.984750550026632
113	194.49407215641477	177.87129586911115	210.0723925957336	10.883601093483653	9.732191504716939	12.888890043905986
114	194.7482657915546	178.0595835347913	209.31020456879526	10.892053639387864	9.749764782468425	12.992413404320871
115	194.99703440265736	178.24620710489143	210.70838656099474	10.90151107750984	9.767188501734983	12.849654587041378
116	195.2401609302464	178.43122715386446	210.4850307446673	10.91206929489393	9.784463819779871	12.891166715288538
117	195.47692943086565	178.61468816938157	210.89045943347685	10.924025646294577	9.801591234995062	12.900112532768294
118	195.7082308595913	178.79660829338704	211.30359612411536	10.937044586222328	9.818575358010742	12.878436929493438
119	195.93591706849642	178.97702179112935	211.33000187255732	10.950703493502184	9.835416422143505	12.888591722048812
120	196.1600482769431	179.15591887413052	210.60007213431106	10.964933833069754	9.852103791648146	13.295406318215326
121	196.37883774525943	179.33331860279392	211.357385097691	10.9800604479599	9.868637863155207	13.056825178727685
122	196.59341301005597	179.50932758977876	211.9951745061714	10.995650499761505	9.885028581116266	13.080151414279586
123	196.80355872846235	179.6839864388299	211.614539791012	11.011949589229685	9.901278007454179	12.876357179788094
124	197.00867747630275	179.85721974884592	212.27607731721227	11.029160801314452	9.91741488390483	13.058626051735118
125	197.2048661688469	180.02907348908687	213.12015323464612	11.048970351122414	9.933426984145413	13.192002833284455
126	197.39856472004595	180.19964120078825	213.57676024055226	11.06872029948047	9.949303254368022	13.20636008005982
127	197.5944575466923	180.36901762080765	214.23333971336012	11.087000246924259	9.965038778091595	13.18499289980306
128	197.78762675100023	180.5372488708799	215.01670345089173	11.105447023910102	9.980632951825644	13.091031178683144
129	197.97816632371303	180.70438494868213	215.07278397942264	11.124153806986536	9.996084772417495	13.113812558662042
130	198.16548481885036	180.87047963325816	215.4220429945698	11.142904858406775	10.011392861312038	13.113028291312778
131	198.34943861751756	181.03559497297988	215.797782126945	11.16148765872512	10.02655508133874	13.100998432296613
132	198.5314535730581	181.19979911156756	216.1545832303344	11.180201924645292	10.04156845177151	13.093067147775987
133	198.71132139902042	181.363172379673	216.38594645403248	11.19913194713191	10.056429473545533	13.093295560101836
134	198.88642744999564	181.52580521742198	216.3275867545561	11.218827010649553	10.071133925038978	12.86629075710319
135	199.06256351806357	181.6877583579387	215.86741104186436	11.236450588483793	10.08568409788794	12.969194154459245
136	199.27739696932736	181.84921876341042	215.00996931462188	11.233274773648896	10.100063490086706	12.673894172747557
137	199.48823099698257	182.01035165246685	215.75744853038915	11.230614075220943	10.114262183628663	12.74235191424665
138	199.69569152091836	182.1713645484336	214.96207231839722	11.228526557343162	10.128267571350047	13.11190697535358
139	199.90026382985508	182.3325225627818	215.79816552069798	11.227040558041706	10.142063719931679	12.999157560797023
140	200.10207027353962	182.49416923143025	215.99227870995526	11.22610025254978	10.155630735918608	12.922875305240211
141	200.30105304560243	182.6567531665492	215.45608011206588	11.225697869647004	10.168944484746998	13.176659831504004
142	200.49720845527017	182.82084893387207	216.2475417935501	11.225505977100184	10.181973609762176	13.08333054269817
143	200.6914993420574	182.98715700608466	216.63331660282245	11.225347572619672	10.194677896666668	13.102655652082504
144	200.88297763664906	183.15651956667975	217.1673279072	11.225540973176733	10.207063564503047	13.106596152956426
145	201.07182207724486	183.32950343502645	217.7957574339603	11.226185154189709	10.21916352459091	13.130196003434019
146	201.25799195834014	183.50552917475503	218.26002757311093	11.227223393618189	10.231107794219907	13.16209561505594
147	201.44176119992187	183.68133333094866	218.54177808616203	11.228425356138091	10.243156061064534	13.479337995234301
148	201.62919337374248	183.85083039552305	218.79484347107007	11.227441656877396	10.255590297704346	13.459058386954782
149	201.80962292123394	184.00972512120214	219.0903221598819	11.227195405994454	10.26847493102405	13.427349296742925
150	201.98617733879254	184.15955118831997	219.37358799215676	11.22716831544968	10.281635125275603	13.39632386872724
151	202.16037392428998	184.30424887763755	219.63043719307362	11.227509235167362	10.29487648300744	13.371043275652893
152	202.332242634828	184.446443316184	219.8907511894903	11.228204127246538	10.308091927413725	13.343999145041877
153	202.50212227050343	184.5873591022677	220.15533545238523	11.229225528628872	10.321238251933627	13.31529536305219
154	202.6737750976901	184.7274230306039	220.41268380998284	11.22938152031361	10.334298660217835	13.288300056514286
155	202.8458654254314	184.86697295323512	219.86810763439453	11.229139904346532	10.347265657755326	13.421733737109577
156	203.01795589893408	185.00604959291957	220.47631997869277	11.228706829583595	10.360141686650072	13.349403489969783
157	203.18845662098255	185.14427930711398	219.81120625386902	11.228510505025378	10.373060334719202	13.370231261325001
158	203.3602583048262	185.2824711659747	220.0840600666532	11.22638320782954	10.385899982929555	13.687041773688437
159	203.5385776980624	185.42094214124452	220.15370946026792	11.221825790713568	10.39864743159971	13.576005266534994
160	203.74531835831192	185.56001974508553	219.60626154272606	11.207869420345736	10.41130472613809	13.580925113015297
161	203.9522184440873	185.7001189998149	219.61722617937357	11.194322306192651	10.423877275132181	13.317132939180453
162	204.15726910827547	185.84176688561513	218.49334003551445	11.181721282695682	10.436376723719068	13.46400039763978
163	204.35293991397782	185.98551714110653	219.3714873961426	11.172103681476136	10.448825865978604	13.378611049473083
164	204.55851955096023	186.13198446088634	219.04470534992478	11.160524622864669	10.461273906254185	13.800639942286962
165	204.77254503761364	186.281685854815	219.02465854896684	11.148498647161047	10.473795491799834	13.828700879486705
166	204.99005177864422	186.4345315250062	219.63690291687817	11.137378537705269	10.48643998232762	13.708946386944264
167	205.21291830936832	186.58940542975	220.07624061177611	11.127008077478743	10.499271963819838	13.628385814646428
168	205.43694565344904	186.74476806407424	220.51351111102255	11.116969752938441	10.512315959666157	13.558229124390504
169	205.6795955262163	186.89890291821337	220.967373210322	11.111005443958398	10.525541277108472	13.49459698051131
170	205.91765653120694	187.04927746914643	221.2937224313282	11.106200041480893	10.53882435483371	13.42806845704695
171	206.1478393450574	187.19262370109283	220.27228332900566	11.102229537757047	10.551939887724664	13.63305069191954
172	206.36608593051787	187.3272215951069	220.22453458819982	11.099440881565146	10.564694241819208	13.315758328535031
173	206.56990514868954	187.45446721051565	220.08061875463534	11.0979410747092	10.577066192877087	13.362086571137935
174	206.7641946070141	187.57695491627214	221.07893301171234	11.096857359216596	10.589159378423652	13.339006924926709
175	206.94593930227202	187.69671516886524	221.0461429134088	11.09574749361228	10.60107584969496	13.54057891234273
176	207.12475821905994	187.81485841296524	221.24916917892511	11.093885620851996	10.61287557323056	13.588264005237379
177	207.3022137994882	187.93187250831147	222.70608164199388	11.09191890076664	10.624586362763333	13.159728618273679
178	207.47483454586637	188.0480195811525	222.79962594834467	11.089396743858561	10.636223242605153	13.180183557104865
179	207.65030074979867	188.1634073596841	223.11745932222314	11.089660925084798	10.647792015555327	13.13822866909081
180	207.86194877537872	188.27808150194144	223.42275654982382	11.081899385659895	10.659295172326317	13.098387105430715
181	208.0747633571663	188.39206441280967	223.714372602171	11.073432284370785	10.670733459773455	13.06047333253753
182	208.28577618105425	188.50530089386064	224.95050373104644	11.065618537854748	10.682129466823714	13.035620310493536
183	208.49011143093932	188.61786316498063	224.84609033722393	11.058480682633014	10.693466618491911	13.198906774878234
184	208.690196611826	188.7297714655971	225.41784071696387	11.051886388284395	10.704742620355594	13.083149356539298
185	208.88791372542585	188.84103262691409	225.7612482151619	11.045954061243535	10.715957179879648	13.05903583177213
186	209.08361335002093	188.95165324188721	226.01583585717125	11.040551073576706	10.727109963019954	13.030335448764694
187	209.27823412875404	189.06164699719292	225.78483722574683	11.035219356819603	10.738203437267885	12.986771566119048
188	209.47680625122956	189.1710227048785	226.325723267227	11.029767283876252	10.74923822687881	12.970597431521067
189	209.6741273009954	189.2797893217263	226.32680497676742	11.026237706150487	10.760214933366088	14.098251421452396
190	209.8774801190122	189.38795644094094	227.31030278611016	11.01990679342598	10.771134048872177	13.902471495596478
191	210.0897564309589	189.49551975410807	227.6671347577935	11.010752260764722	10.782000194530095	13.87497721226575
192	210.2947263659366	189.6024763764665	227.45728892128284	11.006101506480894	10.792817621526666	13.963321853470498
193	210.50570708208207	189.70886156023462	227.96462658282445	10.998539887767155	10.80357912745845	13.895344409433294
194	210.71403278545048	189.8146838716012	228.26577261079325	10.991557553752074	10.814285610308032	13.87494281908602
195	210.92084206511794	189.91995610127174	227.85694631319507	10.985841277730106	10.824937192383368	13.8497456191117
196	211.12391293699446	190.02468965338355	228.61283826926385	10.980824649282086	10.835534248289978	13.813140198192205
197	211.327128162362	190.12889612470838	229.00769342255106	10.976941690733547	10.846077236467234	13.78252195450764
198	211.5282126218183	190.23258776961558	229.38398481305165	10.973375998417659	10.856566597775757	13.759380619446056
199	211.73225159895134	190.33574567983808	228.87798199060063	10.97086511927559	10.867001986413404	13.770846081897771
200	211.94494128114025	190.43838556514712	229.19709491503198	10.96845925676175	10.87737165162404	13.75746025227289
201	212.1522090717633	190.54055285457048	228.3524255185564	10.96522324732687	10.887688911725373	13.960151104357449
202	212.3612993502814	190.64219544956583	229.0907879564007	10.960510628419422	10.897947159412576	13.855840133750425
203	212.57949542815524	190.74336898105648	229.65390803285902	10.955415106321487	10.90815084557293	13.792219256150851
204	212.78615663249923	190.8441085661947	229.96114468732816	10.952945925816183	10.91830225673895	13.769282225347666
205	213.0061619699574	190.9444402833812	230.33494210988425	10.947672667961458	10.928406835074377	13.848633758417021
206	213.23401199100144	191.0443932674958	230.68743315586065	10.941389089223554	10.938463716326249	13.871627696122959
207	213.4737152691526	191.14400724578954	230.95423453270257	10.931657468652297	10.948470136421465	13.861768788190728
208	213.70995076150106	191.24326718449655	230.5709866858424	10.922804779739153	10.958437196228529	13.9364357440562
209	213.93686687467394	191.3420134302645	230.8899222116332	10.915946053857127	10.968409884830493	13.912934481781539
210	214.17862082881575	191.44054257439348	231.46449979483026	10.903988043836351	10.978332573881275	13.896572897146417
211	214.40415631014574	191.53890108768042	232.50305745889764	10.894498855678588	10.988208098995125	13.95212080650192
212	214.65227137473022	191.63715989166786	232.8091324127312	10.882947314571185	10.99803347847333	13.948080347760289
213	214.90410250674122	191.73537280891344	233.0664405377587	10.871749466910522	11.007795048912442	13.938211823889256
214	215.14860159601903	191.833670049773	233.3146822704418	10.861084597824174	11.017507047530106	13.929443151113567
215	215.39056404758867	191.93216532177343	234.635244675772	10.851137872876986	11.027169645838311	13.733020854153297
216	215.6272705874257	192.0310274258517	234.38430826281095	10.842009510578452	11.036787017989226	13.933328681841584
217	215.85935203125783	192.13028121667207	234.84311760422293	10.833378126526151	11.046406806449074	13.833840556944436
218	216.08392798019992	192.230316502863	235.12570151805647	10.825188250903032	11.055986476532292	13.804584948836183
219	216.30298094651462	192.33136858495905	236.67713205861182	10.817541548188489	11.065532752763797	14.06208722804689
220	216.51759833251427	192.43363321683225	235.171403064442	10.810681785367938	11.07505584605925	14.043198395359415
221	216.72396569325193	192.53714768207274	236.1714670553598	10.804959226370064	11.084570056294165	13.737433618743013
222	216.94690392320302	192.64152191971948	235.16479540475137	10.798354061591999	11.094090455561034	14.100598520103123
223	217.1669274722469	192.7456388679316	235.6352187491426	10.792272076790546	11.103625686761273	14.008775959063454
224	217.38608702052883	192.8476209702202	235.9781659939334	10.786454229099512	11.113157442281915	13.965083059675912
225	217.60345967430996	192.94573529610642	236.29459074294425	10.781010489814992	11.122646171706458	13.92839045973421
226	217.81734291009718	193.03961653411287	236.42689558465688	10.776061430145415	11.132061915237069	13.947842030664797
227	218.02140664245044	193.13024084268804	236.45646917417088	10.771855542936807	11.141402244545331	13.766351434284678
228	218.2287155003085	193.2188052858246	236.66374554897283	10.768282773376747	11.15068762217041	13.723915395454508
229	218.4443185755174	193.306151696773	236.24029521756557	10.765851144725538	11.159922889671979	13.811466406213468
230	218.65539949596638	193.39271908735128	236.56354887315683	10.764079321974675	11.169112979732095	13.76987399854971
231	218.8621226928942	193.4787117061918	236.19933396879722	10.763076388126617	11.178261184009191	13.696278438661878
232	219.0701069693685	193.56420577237324	236.2604723084549	10.762342825444986	11.18737649619411	13.52733892329101
233	219.27541838016958	193.64924144338423	236.2159297205833	10.762041266572878	11.196460553678278	13.298689650736804
234	219.4807684534488	193.73383370036	236.38257069478604	10.762018901947625	11.20549415038159	13.303209499422191
235	219.68856083586186	193.81798662579695	236.60653354383842	10.764119824789256	11.214470061298686	13.30146785187609
236	219.89386783012603	193.90192367332276	236.8223193251836	10.766778027689796	11.223360835585625	13.301465030067556
237	220.09331039837795	193.99107804889826	236.69848630607675	10.769996971423122	11.230814824007718	13.353166172284377
238	220.29276982937972	194.13408461231262	236.93819557773588	10.773472339732656	11.22514310866199	13.347429280026631
239	220.48880564829636	194.2479629603107	236.60608734500303	10.777736324534681	11.226681417836982	13.450196446591146
240	220.6785270711558	194.34955827948662	237.96649604516566	10.782960129279683	11.231031290176452	13.208570850476658
241	220.8669001972416	194.44512229934514	237.5066376533646	10.788090789331582	11.236660547131494	13.331881788974437
242	221.05263734928678	194.5372867295343	237.5241958122558	10.7933448359636	11.242946013737027	13.36776589161251
243	221.2360065954365	194.62705146845562	237.34342083508275	10.798731346088493	11.24965229508579	13.426945943127308
244	221.41729331180474	194.71495333603235	237.06592526677716	10.804194847274868	11.256656939967321	13.2220684980173
245	221.59537308937865	194.8013758365376	237.29902146102032	10.80964156876926	11.263871600835657	13.19729896763655
246	221.75931786673874	194.8865678315289	236.8829466118766	10.811419773121301	11.271239314396375	13.467414296372112
247	221.92974675904813	194.97073604338686	237.447642750899	10.815362284081088	11.278714762257984	13.423932740908835
248	222.1015620035434	195.05398446439972	238.42490151290625	10.819628015754509	11.286275140210364	13.299742676717148
249	222.27239894984112	195.13633252051696	238.86143264334677	10.82384556047944	11.293916451185815	13.321745905117822
250	222.44362377400878	195.21796981635305	239.13088633819135	10.82785334586129	11.301598806930812	13.314589881374328
251	222.6149133462655	195.29895566595172	239.38687221016124	10.831914888837995	11.309310174238664	13.307532494508841
252	222.7845795434804	195.37933796078755	239.63082175570514	10.835731674362782	11.31704105855138	13.300231524389412
253	222.95299211461804	195.45915599909347	239.85876679576089	10.839435402924652	11.324783860809536	13.294362921723677
254	223.1181008208261	195.53844249158007	240.0684080088866	10.843605230333681	11.332532424288434	13.287392618204198
255	223.28333897277867	195.61722487444172	240.27404722601764	10.847050769054558	11.34028169840923	13.281500316595235
256	223.458032435854	195.69551932705482	239.7088057790603	10.845924503297454	11.348027505857939	13.468746778003164
257	223.62665811472107	195.77335155889318	238.66501186803328	10.844319059886839	11.355766424934592	13.859330597354669
258	223.79280815711297	195.85074122946796	239.18357483252646	10.843114916064897	11.363495523856745	13.693677334778059
259	223.9540395053369	195.92770139514764	239.4494475960634	10.842833934583865	11.371212783614268	13.670538147636568
260	224.118127793087	196.00421855814756	239.6999434074803	10.841722438827105	11.37892135485764	13.649408793385117
261	224.28051399084606	196.08032118686722	239.9216996554456	10.840826934563175	11.386616591621909	13.630830351259503
262	224.4411602337599	196.15603620524337	240.1494446557847	10.84012398562906	11.394293630053768	13.612635063229988
263	224.59885638700166	196.23137322667873	240.3686900511404	10.839873266407698	11.401951229860044	13.595573024940373
264	224.75089513824824	196.3063409796102	240.57937326126319	10.839869440187197	11.409588328912895	13.579684544551494
265	224.901097628292	196.3809474323381	240.7769752760553	10.84003668332843	11.417204016587469	13.563932880968158
266	225.0502943316754	196.45519989627996	240.9641639099903	10.840625403926431	11.424797511801335	13.548929810218892
267	225.1988978182936	196.52910511197834	241.1433427151305	10.841389151209725	11.43236814479952	13.534644293167785
268	225.34563669548209	196.60266932121263	241.314695403082	10.842253657593584	11.439915341947112	13.52099708124687
269	225.48929844698625	196.67589832783065	241.481706830685	10.843131984113995	11.447438612955052	13.508525316052403
270	225.63109250410847	196.7487914206469	240.15917478888662	10.84406734714477	11.454939564488411	13.768099942999052
271	225.77143043257624	196.82133835406108	240.61420891775848	10.84512611903056	11.462422902848216	13.665506826902593
272	225.91139328322998	196.89356443241354	240.85945997860043	10.846101397955922	11.46988154667055	13.627880499788493
273	226.05002078580247	196.96546584500874	241.0764113790591	10.847196064140604	11.47731799078077	13.59662465341097
274	226.18729164618955	197.0370561995178	241.28253761414445	10.848326500616349	11.48472893890156	13.568690356451942
275	226.31981349160935	197.10833759459933	241.47399198604253	10.850088909167349	11.492115147349711	13.543578165156108
276	226.45239331770088	197.17927540493184	241.846879972189	10.851736663317732	11.499494864783324	13.54849468811941
277	226.58387877829722	197.2499140281757	241.97346476380682	10.853471771798468	11.506848529518463	13.502859904531835
278	226.71418847204495	197.32022675646564	242.19727271865924	10.855317057249307	11.514177791258534	13.47666308298677
279	226.8431145415738	197.3902437905502	242.39040010725242	10.857293087887848	11.521481050515137	13.449651456749908
280	226.97057937784288	197.4599717303642	241.1104449126561	10.85927985549276	11.528758080609675	13.545102518884663
281	227.09649932018183	197.52941365827414	242.44283014298492	10.861276563714672	11.536008868347741	13.345668517378414
282	227.2227285048045	197.59857254257756	241.43866707276666	10.863019006781618	11.543233417430578	13.602598924947252
283	227.34838151198073	197.66745124655725	241.01192584409335	10.864718046337968	11.55043174667917	13.768832180387529
284	227.47302513101178	197.73605253658542	241.49161873905857	10.866508640965543	11.557603888453677	13.644183298681718
285	227.59606849170396	197.8043790893974	241.6928839704242	10.868413067982026	11.564749887244082	13.619891002541875
286	227.71703087289495	197.87243349863493	241.8845015738055	10.87042071353416	11.571869798410553	13.598123289572069
287	227.83702440088354	197.94021813500075	242.06234108401392	10.8725031698183	11.578963693285584	13.577443129896189
288	227.95592983695536	198.00773454365012	240.93024310789943	10.874673438997878	11.58603168415393	13.817780580239242
289	228.07375932317495	198.07498615274778	241.21083569169434	10.876946047310222	11.59307380776401	13.762661877797372
290	228.1904926365968	198.14197046657227	241.46841564870397	10.879298337534244	11.600090358465028	13.713766613528653
291	228.30614977872506	198.20869217247383	241.33782039087694	10.881764637775547	11.60708132728354	13.680669981327824
292	228.42091176861072	198.27514329635997	241.8371405178142	10.884292631291052	11.614047197320115	13.636498869190161
293	228.5347547983141	198.34131775776456	242.04535473774615	10.886879888998793	11.620988391121312	13.605834600413187
294	228.6480654382409	198.40723862062387	240.90496328233175	10.889562864301777	11.627904209580073	13.967994483014165
295	228.7554829189608	198.47290793849476	241.02982345562066	10.8926480739536	11.634794766684285	13.830860636611378
296	228.86247585203884	198.53832772151915	241.28336752050302	10.895942722925946	11.6416601799321	13.776193233953755
297	228.9833031943538	198.6034999387504	241.3100248937779	10.89826918614663	11.64850056992588	13.776125597011909
298	229.10244136850196	198.66840947224028	241.33684268079523	10.900751921579662	11.65530962840065	13.699867374831353
299	229.22076489866149	198.73304987410665	241.6409670518682	10.903316519844097	11.662084343210458	13.589004727441084
300	229.33817855088012	198.79744847606628	242.26538789010493	10.90599441618587	11.668834456234933	13.675549303418057
301	229.45431862425357	198.8616070248935	242.50588062103304	10.908777236000532	11.675560089585066	13.648513220734351
302	229.56937363464147	198.92552726132516	244.29244583330092	10.911639189193142	11.682261369382818	13.544164402792305
303	229.68347647529134	198.9892110760669	243.38255955290427	10.91457308475198	11.688938440185792	13.429027628921672
304	229.79281252114168	199.0526602015322	244.6360942943766	10.917719654488787	11.69559143545805	13.508527573928442
305	229.90399764591356	199.11587634217102	244.8248211439958	10.92085094263588	11.702220489601205	13.494407884975926
306	230.01435813104294	199.17886117561062	245.00067877014203	10.924066272873771	11.70882573778075	13.48136462221433
307	230.1235151471052	199.2416153632833	245.16394589505637	10.927367561536826	11.715407485842489	13.46886101882136
308	230.23195713742018	199.3041409467921	245.30647210779557	10.930707626140421	11.721965785211461	13.458790307918047
309	230.33953130398572	199.36644009819724	245.44341679280694	10.934047232686181	11.728500685952431	13.448719794950218
310	230.44658123867316	199.4284529363861	245.5829436462547	10.9373545892911	11.735027630972029	13.439219905035518
311	230.5528374241711	199.49023161506625	245.7212750008655	10.940712613360056	11.741534183332373	13.430594188829785
312	230.6581346657647	199.55178858864085	245.85605261347328	10.944114395283247	11.748017744290326	13.422351007239234
313	230.76140068458648	199.61312534131883	246.2054046629747	10.9476607465963	11.754478453238423	13.459677799761195
314	230.864432551599	199.67423985826156	246.4449232547423	10.951267920076132	11.760917347443002	13.47927278740766
315	230.96689408980282	199.734998596181	246.5764354667761	10.954938228466709	11.76736831131925	13.47599323834084
316	231.06862877018503	199.79553100069552	246.7025121237163	10.958654001747423	11.773799918280767	13.472398509624968
317	231.1692949773747	199.8558479533809	245.83785729555856	10.962488150687562	11.78020964144782	13.635216596112402
318	231.26882584399226	199.91595305608905	246.47580703415431	10.966418624970418	11.786597000001855	13.519268809263831
319	231.36833588006502	199.97584770391808	246.55969550969917	10.970205275883691	11.792962129860449	13.51890589460953
320	231.46592152452834	200.0355332751473	246.6401944632157	10.973567286080026	11.79930516641083	13.518595968195983
321	231.56244710153743	200.09501113166277	246.7247491241811	10.976767771566099	11.805626244469556	13.518107475105463
322	231.65823341902058	200.15427846373518	246.80734250266298	10.980001916096857	11.811925784251988	13.51768818118146
323	231.74991255519947	200.2133380039099	246.88733157689148	10.98299813402794	11.818203822900104	13.517229700818156
324	231.84464045481985	200.27219383583895	246.15669806798672	10.986549333992905	11.824460302786427	13.413804116027881
325	231.93781977818577	200.33084725957946	246.67304380122087	10.990039001691736	11.830695356119952	13.451069919428468
326	232.030520701912	200.3892994681686	246.75126632634962	10.993532677603028	11.836909091381617	13.451105091387042
327	232.12260345110565	200.44755170934408	246.83670239533888	10.997050963522549	11.843101644672917	13.449585880249343
328	232.21400109848787	200.50560202604524	246.9426097910053	11.000584526068424	11.84927386959283	13.448580812135521
329	232.30444426370886	200.5634527882333	247.03561998723504	11.00410284409324	11.85542567128528	13.449647169969804
330	232.39216412056726	200.62110179834886	245.26738340062533	11.008049663846508	11.861554261774756	13.716654872139141
331	232.47948253341892	200.6785456348829	245.9771088776702	11.012040155043573	11.867657766606753	13.583363218435794
332	232.56618243115838	200.73579578251432	246.02464859092302	11.016083263542003	11.873740766549057	13.583653542066447
333	232.6525804196448	200.79285343313157	246.14415845724076	11.020156122714825	11.879803387473066	13.579808795794793
334	232.74028117753286	200.84971976607622	246.26179048107664	11.023829607186238	11.885845754439996	13.576276530241776
335	232.82424854233258	200.90639594835727	246.3750556135106	11.028178543459154	11.89186799169498	13.5734804929348
336	232.90998716638026	200.9628831348564	246.48550299737494	11.031949386779196	11.89787022266245	13.570402457356128
337	232.995213731873	201.019182468524	245.81349438900622	11.035717430733422	11.903852569942623	13.442194512451257
338	233.07994579432136	201.07529309711938	245.79038811394196	11.039493941164418	11.909815423923249	13.429848955221589
339	233.16444513866784	201.13120966564148	245.9283279979711	11.043219825684536	11.91575978300552	13.428769541145154
340	233.2478774106647	201.18694167137738	246.0833942043185	11.04686346601682	11.921684631620924	13.429497316604179
341	233.32970686747583	201.24249021182837	246.60697302905976	11.050557648700693	11.927590089006818	13.424518613807606
342	233.41092903718373	201.2978563734318	245.7568713722595	11.054167812417324	11.933476273574255	13.481330049372296
343	233.49272201132567	201.3530412317162	245.87334074580775	11.05753318822943	11.93934330291022	13.481199851553475
344	233.5752608690158	201.4080458514495	246.02905843934226	11.060658282821622	11.945191293780058	13.47675504159164
345	233.65783179022495	201.46287128678327	246.18025634052117	11.063689246331778	11.95102036213086	13.472887238882853
346	233.7400049593611	201.517518581391	246.32602151202508	11.066709688301342	11.95683062309514	13.469469036757646
347	233.8210493178111	201.5719887686015	246.46276247576807	11.069880494560849	11.962622190995246	13.466807667105485
348	233.89992557332855	201.62628287152864	246.0891675089171	11.073421730800229	11.968395179348036	13.537022930493324
349	233.97813736222514	201.68040190319482	246.3219319649531	11.077060324027853	11.974149700870154	13.514884863639669
350	234.05510638135513	201.73434686665288	246.4469542800435	11.080894370375189	11.979885867483539	13.512123415505906
351	234.1304583616894	201.78811831016824	245.12069890165	11.084858434701047	11.985603795141028	13.67128779330801
352	234.20463740466909	201.8417174533706	245.27317898278753	11.088793467292247	11.99130359163319	13.683598415639077
353	234.27812886684242	201.89514461244346	245.30770972187173	11.092778255283056	11.996985516655553	13.725980141886444
354	234.35207432222145	201.9483981748812	245.4991426087596	11.09650461539231	12.00265006113125	13.70614872154362
355	234.42531636193598	202.0014718470276	245.66581321452435	11.100307949522904	12.008298555563318	13.69383599859773
356	234.49780340627552	202.05437727901872	246.84744531211837	11.104126400249969	12.013929343919983	13.53596949202169
357	234.56807528382222	202.10711540712805	246.639310476037	11.107875712907774	12.019542532773016	13.55495283047112
358	234.63770799040583	202.1596871584924	246.77867563833505	11.111675120387721	12.02513822795472	13.547536831833396
359	234.70673506699416	202.21208980941827	246.91848269115656	11.115535699663262	12.030716279174973	13.540685694009408
360	234.77581731848863	202.2643243213128	247.04879833682406	11.119506039012057	12.036276793320301	13.53573562457576
361	234.84429874359887	202.31639519240287	247.1674234048992	11.123511507343439	12.041820125997804	13.5325408572463
362	234.91242969003193	202.36830331413395	247.2890250131482	11.127521441250689	12.047346380172307	13.528864338837064
363	234.9801816805819	202.420049569236	247.41013197368594	11.131541955353622	12.05285565811023	13.525349997207966
364	235.04746929537893	202.47163483180023	247.52545021916671	11.135594510959677	12.058348061388372	13.522532921630665
365	235.1142612235112	202.52305742637543	247.63704839706693	11.139673291162234	12.06382440102013	13.520272560198098
366	235.18127061618233	202.57430748539085	247.1432875127955	11.14362251474679	12.069287776123192	13.502285815292648
367	235.24845935310742	202.6253991530193	247.4880179624151	11.147419314285397	12.074734571831458	13.503807493355257
368	235.315461401754	202.67633326945858	246.97476090042542	11.151120578482855	12.080164887046475	13.673469427274464
369	235.37992980235322	202.72710868538093	247.3488590522262	11.155079364226337	12.085578908793966	13.595303208836132
370	235.44213133808407	202.77770669204048	246.70901327836634	11.159076671415828	12.090977997310098	13.576168702550968
371	235.50361711641432	202.8281272894094	247.26281270303255	11.163118995010501	12.096367730818324	13.564292785386566
372	235.5651626334223	202.87839370829997	247.38816568169545	11.16725817605659	12.101741355981332	13.558836392446697
373	235.62626150049974	202.92849543539774	247.50889176633035	11.171428266646437	12.107096962672502	13.5535945567925
374	235.68691067126682	202.97843999783726	247.62513246061124	11.175629650384904	12.11243584084975	13.548737213477585
375	235.74737624547512	203.02822510072474	247.73695292291293	11.17978369349008	12.117760154917107	13.544316442447128
376	235.80605685250205	203.0778516437371	247.84434108231574	11.1842689565661	12.123069975659805	13.54000275182123
377	235.86407627705378	203.1273280232133	247.9482284892921	11.188824251390937	12.128364161802821	13.536053668772924
378	235.92247158964295	203.1766549980035	248.0518250591044	11.193233944493254	12.133642806317082	13.532454495909265
379	235.98049222563498	203.22583331918588	248.15322027917657	11.197668413092503	12.138906001624681	13.528901720383633
380	236.03816238798416	203.27486373010535	248.25327468930897	11.202126638748284	12.144153839608997	13.525682914660072
381	236.09550646191659	203.3237469664104	248.34894495263333	11.206607630953288	12.149386411625073	13.522625928364855
382	236.152472662414	203.37248375608738	248.43740938430702	11.211111407550971	12.154603808510092	13.519725190602058
383	236.20903050317017	203.42107481949202	248.53364288869636	11.215640736357264	12.159806120593865	13.516813977944434
384	236.26499950224652	203.46952086937918	248.62471634812363	11.220159550283267	12.16499343770966	13.5140916879576
385	236.3183771531207	203.5178226109297	248.71358711712898	11.224706341335251	12.17016584920486	13.511519100496637
386	236.37461520986508	203.56598074177495	248.8006218207031	11.229243743763844	12.17532344395204	13.508997135757525
387	236.43318793905306	203.6139959520186	248.88444330864618	11.23377281691328	12.180466310360003	13.506264653915144
388	236.49144240493825	203.6618689242562	248.96578033011593	11.238320189038308	12.185594536385079	13.503454941175756
389	236.5494350069543	203.70960033359162	249.0468137748467	11.2428918369307	12.190708209542548	13.500594384808167
390	236.60695111267196	203.75719084765117	249.12737374427448	11.247472776559793	12.195807416918177	13.497676883780803
391	236.66392743526777	203.8046411265945	249.12165276676595	11.252053038061824	12.200892245180079	13.529689920877313
392	236.72056342101936	203.85195182312353	249.19628176668968	11.256656696965631	12.205962780590662	13.528103213758218
393	236.776864199865	203.8991235824868	249.27656690188923	11.261284002303773	12.211019109018743	13.523608504319244
394	236.8325856962587	203.9461570424828	248.916620851669	11.266049087539134	12.216061315952077	13.633903826319315
395	236.8875368084916	203.99305283345856	249.04191622290156	11.270915454982667	12.221089486509907	13.615542379024108
396	236.94237365348775	204.03981157830577	249.14122128866737	11.275753207524563	12.226103705455879	13.604916496131672
397	236.99692275722933	204.0864338924535	249.23206232094833	11.280604794600626	12.23110405721122	13.59587686422964
398	237.05124058722592	204.13292038385728	249.3188765740349	11.285474224748837	12.236090625868199	13.58797359780586
399	237.10543269699795	204.17926769724926	249.40151200183416	11.290363890668454	12.241063649928025	13.580960570465907
400	237.15935978638083	204.22547887408902	249.48227935976607	11.295264794476529	12.246023117498646	13.57430587922248
401	237.21306203993265	204.2715560190819	249.56109830512585	11.300180593063516	12.250969052406067	13.568079079815154
402	237.26637102187678	204.31749971008904	249.63821102728036	11.30508786801621	12.25590153756464	13.56221076120057
403	237.31927205629347	204.36330812921426	249.71371926640455	11.310037289632277	12.260820721256732	13.556658916036504
404	237.37184817607914	204.4089838918516	249.7876782364531	11.315011595946716	12.265726629541179	13.551381114758188
405	237.42413092143545	204.4545278879589	249.8603813489921	11.320004200925652	12.270619335408766	13.546322000515286
406	237.47614385708047	204.49993828330236	249.93196681374204	11.325005560304422	12.275499600279323	13.541393106530307
407	237.52770206910165	204.545216273032	250.00258946698145	11.329954547352745	12.280367319115411	13.536630970146735
408	237.57900771041673	204.5903641293387	252.4394534745905	11.334905717626187	12.285222077053197	13.787039766733649
409	237.6289909992324	204.635381999159	253.3426152626628	11.339732226838324	12.290063993711014	14.123013228686977
410	237.6790631485702	204.68027016285967	253.41630080461914	11.344722656995232	12.294893174489124	14.116980652461427
411	237.7303910256499	204.72502974012386	253.48539758748484	11.349921484174399	12.299709638802982	14.109846393292123
412	237.78149257044242	204.76966123073444	253.55979595958914	11.355126617076849	12.304513467784389	14.103098069690576
413	237.83237365489782	204.81416512631498	253.63329579356477	11.360337505623693	12.309304742487738	14.096328203313428
414	237.88303709894396	204.8585419102386	253.70383720220386	11.365553789354443	12.314083543911378	14.089221910784724
415	237.93348557490515	204.90279205753072	253.77045907178152	11.37077513388008	12.318849953020088	14.081659744891553
416	237.98376219988717	204.94691603476335	253.8358621083427	11.37600464070751	12.323604050768106	14.074135089604178
417	238.03401801790588	204.99091429994147	253.89763039687972	11.381211050502465	12.32834591812344	14.067754224955088
418	238.08388402273033	205.0347873023811	253.95879618815633	11.386420450461225	12.333075636092795	14.061428083180134
419	238.13301953579258	205.0785354825781	254.0193079668011	11.391623289297343	12.337793285747926	14.055118118390402
420	238.18198070587425	205.12215927206785	254.07906531615745	11.396814818186506	12.342498948252832	14.048837989729892
421	238.23080830270996	205.16565909327414	254.13817889034647	11.402017532614687	12.347192704892368	14.042595376399152
422	238.27875160994324	205.20903535934823	254.19651652591892	11.407576700382453	12.35187463710203	14.036351105296097
423	238.3284682640591	205.25228847399615	254.25429666530417	11.413524491741168	12.356544826499183	14.030068932615727
424	238.37827290171452	205.295418831294	254.31120698230785	11.419410684761372	12.361203354915693	14.023813910073518
425	238.4276814958015	205.33842681549126	254.36747575372425	11.425265080734041	12.365850304432268	14.017629111095198
426	238.4706123548713	205.38131280079904	254.42288188407485	11.42913972213521	12.37048575741426	14.011538493397298
427	238.53658237711406	205.42407662639715	254.47737621779225	11.441350765072002	12.375109816938235	14.005552555743096
428	238.6050544162712	205.46669354261536	254.53100200186506	11.4545683694541	12.379723538927166	13.999531637760619
429	238.67284851018707	205.509189540242	254.58435820432067	11.46768775223694	12.3843260079997	13.993232940461894
430	238.74016165617573	205.55156464531964	254.63786958251134	11.480771783185814	12.388917327427183	13.986739169549097
431	238.8070152695482	205.59381926587804	254.6905828301672	11.493820551813446	12.393497576124213	13.980286204068497
432	238.87342171873763	205.63595392744642	254.73979389753444	11.506834170023716	12.398066825335116	13.97429500675715
433	238.9393926397608	205.67796892668332	254.78755327278446	11.51981277802504	12.402625160617568	13.968554308905922
434	239.00493839148842	205.71986454792363	254.83397825629504	11.532756382742106	12.407172668177893	13.962815222228977
435	239.070069927156	205.76164106280078	254.87975157445555	11.54566552093735	12.411709434928659	13.957116846464734
436	239.13475298847501	205.80329872984257	254.92500984742807	11.558535288300568	12.416235548549738	13.95145086499135
437	239.1991714717523	205.8448377940405	254.96744352817194	11.571362029707352	12.42075109755276	13.945805674127328
438	239.2634350680379	205.8862584863895	255.01279026727437	11.584156809439172	12.425256171349632	13.940021826497478
439	239.3277328424438	205.9275610233973	255.0582067961911	11.59691361165863	12.429750860325138	13.93420466101203
440	239.39204063113203	205.96874560656087	255.10303186391718	11.609764376792308	12.434235255913993	13.92841891723149
441	239.45573007741783	206.00981242180637	255.14593233355103	11.622516292432207	12.438709450682662	13.922669474453679
442	239.51862276404833	206.05076163889208	255.1881146688806	11.63507725471546	12.443173538416609	13.916976032147032
443	239.58061939409984	206.09158690691677	255.2298354462993	11.647613169594617	12.447629408638798	13.911310738016805
444	239.63889044880446	206.1322682197203	255.27087429656422	11.659983998688208	12.45208291839137	13.905635145050573
445	239.70950213278778	206.17283032891697	255.31141150510408	11.672153676492126	12.456526741815908	13.899977421222156
446	239.7791977968842	206.21327342978216	255.3514549853595	11.68430752461319	12.46096097182783	13.89436244353821
447	239.84818370596867	206.25359958346482	255.56614534309668	11.696385658182901	12.465385572824319	13.912732454782994
448	239.916597044549	206.29380884756236	255.3826408425054	11.708366697834128	12.469800648066792	13.877706725897939
449	239.98499148180963	206.33390125801293	255.44306126354277	11.720480825634185	12.47420630282631	13.874582355837179
450	240.053180396338	206.3738767697445	255.4983435643569	11.732563067451203	12.478602639686704	13.871011092446134
451	240.12018070663254	206.41372204237013	255.55033803666606	11.744584216991187	12.482989206629489	13.867075879170997
452	240.1878437708756	206.45344908259779	255.6002352475973	11.756609352459757	12.487366732276755	13.862939019931241
453	240.2555760053673	206.4930591912472	255.6488281991367	11.76863582919404	12.491735279620933	13.858721601256923
454	240.32295719898343	206.53255227926283	255.69624972248602	11.780643166946808	12.49609496637662	13.854460546201958
455	240.39000747485818	206.57192822871912	255.7426213298503	11.792637556376793	12.50044591330282	13.850174312578432
456	240.4569722924273	206.61118689132124	255.7879983240139	11.804644043429251	12.504788244419123	13.84586183100989
457	240.52361103122306	206.65032601826277	255.83129819072784	11.816631885455333	12.509122176815321	13.841469019290336
458	240.58923511936405	206.68934532673808	255.87460256415372	11.82827250549663	12.513447844732848	13.837285679758331
459	240.6541023681071	206.72824671790428	255.91672420543352	11.839685406623337	12.517765290295138	13.832911562255521
460	240.7184911445046	206.76700924121022	255.95668204473938	11.851125400776414	12.522073781482847	13.82799660068485
461	240.778449178535	206.80564223679067	256.00001916211494	11.863868382331695	12.526373900447265	13.824021951040951
462	240.85051104171632	206.8441249203796	256.0611305019004	11.871372769393867	12.53066648955166	13.824450317139846
463	240.92210397459255	206.88248824312902	256.12117999678196	11.878881491023627	12.534951438599212	13.824851852899677
464	240.99299238393206	206.92073174773327	256.1802296278166	11.886418273885864	12.539228907407463	13.825229835538462
465	241.06382408622525	206.95885492834387	256.2384289522821	11.893924870000092	12.543499061750007	13.825616572769672
466	241.13432199917202	206.996857228062	256.2956460008274	11.901431024973197	12.54776207374545	13.826014927055835
467	241.20449100610364	207.03473803637743	256.35217505500964	11.908936547714188	12.552018122261225	13.82645947873233
468	241.27433585404708	207.07249668658943	256.40800858802714	11.916441264053466	12.556267393329506	13.826921951374162
469	241.343861161236	207.11013245325574	256.46312832613546	11.923945015793741	12.560510080570028	13.827418025675948
470	241.41307142378105	207.14764454973266	256.5178645177219	11.931447659831276	12.564746385613603	13.827935609474878
471	241.48205256142072	207.18503212589314	256.57227067150785	11.938969238187779	12.568976518516639	13.828476399533718
472	241.55073325614995	207.22229426613885	256.6260256304381	11.946490856270632	12.573200698153798	13.829037694041018
473	241.61911162867693	207.2594299878579	256.6786522615572	11.954010914490794	12.577419152571446	13.829558728888195
474	241.6871121753573	207.29643824052982	256.7304626760549	11.961527153286832	12.581632119278073	13.830037711055832
475	241.75367289720012	207.3333179057423	256.782174802089	11.969008133794228	12.585839845440459	13.830675972849004
476	241.81961618887996	207.3700677984637	256.83235666909843	11.976457663658897	12.590042587943934	13.83112911277249
477	241.88523529884893	207.40668664388687	256.8817581546307	11.983898832695093	12.594240608650402	13.831550630357686
478	241.95051718185653	207.44317081406834	256.9300846459736	11.99133245433604	12.598434933853701	13.83194171553564
479	242.01553210903197	207.47947589018685	256.97749723423954	11.998762035623976	12.602632102451013	13.832225787273147
480	242.08028400889035	207.51563816926813	257.02429798719817	12.006187538649485	12.606826344465661	13.832508551319945
481	242.14477817560962	207.55166371264178	257.0703049095698	12.013608015679674	12.611017081978158	13.832768233002591
482	242.20918695008007	207.58755111602838	257.1155816870162	12.021074473550977	12.615204615072194	13.832967705084288
483	242.27334184976576	207.62329901541472	257.1605423811666	12.028537053593071	12.619389242363718	13.833240962716678
484	242.33711250890795	207.65890613190604	257.20510734857015	12.035947838797348	12.623571255700016	13.83356131731286
485	242.4001661094693	207.69437133080257	257.249196911786	12.043349887777032	12.627750933029228	13.833911513794837
486	242.46277499605756	207.7296936984453	257.2927286519967	12.050737394317592	12.6319285289567	13.834290202316033
487	242.52516350074632	207.76487264092958	257.3358380937773	12.058121662983506	12.63610426242028	13.834700359036937
488	242.5873337701557	207.79990800918387	257.3785258101185	12.065502794398167	12.640278300844777	13.835143349689679
489	242.64841140597267	207.8348002549668	257.42080008586885	12.0724081755519	12.644450740106674	13.835619774936001
490	242.7086663359365	207.86955062167	257.46294016637694	12.07899769604992	12.648621579694147	13.836338185576965
491	242.76853767603214	207.90416137191784	257.5049918717965	12.085564443542683	12.652790692659902	13.837114803702297
492	242.8279644102219	207.93863605005055	257.5468386693918	12.092094226949438	12.656957790433818	13.837899250406508
493	242.88579292297453	207.97289727155345	257.5872111212551	12.097780471257925	12.6611309259186	13.8383388700112
494	242.94236758491687	208.0069919604228	257.6271808353064	12.102642948120392	12.665302200581886	13.838792527954839
495	242.99872728704315	208.04087071183483	257.6670521507594	12.107491351955199	12.669481994766635	13.839319741181358
496	243.05488671853854	208.0746103909293	257.706597275388	12.112331507792508	12.673657276833222	13.839798200977665
497	243.11088178227928	208.10823419218647	257.74487640084476	12.117163574121248	12.67782633019745	13.840093494960316
498	243.16666975101325	208.14176313042896	257.78004606220964	12.121981587068662	12.68198636102034	13.839909498830648
499	243.22225025712294	208.17522032106376	257.82765497271396	12.126785802652098	12.686134999119737	13.842077829948469


==> fig3.txt <==
wmmse_mean	wmmse_ci	wmmse_ci_lower	wmmse_ci_upper	wmmse_local_mean	wmmse_local_ci	wmmse_local_ci_lower	wmmse_local_ci_upper	wmmse_sc_mean	wmmse_sc_ci	wmmse_sc_ci_lower	wmmse_sc_ci_upper	links
3.361212213190985	0.041720014062240365	3.3194921991287445	3.4029322272532254	3.005540929179068	0.04445532380789258	2.961085605371175	3.0499962529869604	3.488725297080813	0.04915918399827346	3.4395661130825395	3.5378844810790864	20
2.732568713463223	0.02941541369164997	2.703153299771573	2.761984127154873	2.4912772121406137	0.03246521648831021	2.4588119956523036	2.523742428628924	2.974396169699223	0.04201874401611227	2.9323774256831108	3.0164149137153355	40
2.46892541378753	0.02583902048373956	2.4430863933037905	2.4947644342712696	2.2594635040191986	0.02483530531292586	2.2346281987062726	2.2842988093321246	2.7233813201566917	0.035781536690520636	2.687599783466171	2.759162856847212	60
2.2400796820765736	0.02466023489892011	2.2154194471776534	2.264739916975494	1.9705487142602964	0.026317994375770412	1.9442307198845261	1.9968667086360667	2.4674500624857116	0.03288129216532329	2.4345687703203884	2.500331354651035	80
2.047769567586944	0.024575220497901257	2.0231943470890426	2.072344788084845	1.8188067790084061	0.023479007823573473	1.7953277711848328	1.8422857868319795	2.3871278658864012	0.033422412969720455	2.3537054529166808	2.4205502788561217	100
1.9582348058622148	0.022114830169175256	1.9361199756930396	1.98034963603139	1.7803749214211078	0.02417105130876941	1.7562038701123384	1.8045459727298772	2.2694206327832998	0.03252607537398108	2.2368945574093186	2.301946708157281	120
1.9111213286561712	0.01855616365076338	1.8925651650054078	1.9296774923069346	1.785281707188732	0.020669013564322748	1.764612693624409	1.8059507207530547	2.2245558432093606	0.028689167605474263	2.1958666756038863	2.253245010814835	140
1.818838848254039	0.01894831940685552	1.7998905288471834	1.8377871676608946	1.7070849318277634	0.02285400578586449	1.684230926041899	1.7299389376136278	1.9741244864308902	0.030386911973242236	1.943737574457648	2.0045113984041323	160
1.7844333335067346	0.01956997436969829	1.7648633591370364	1.8040033078764328	1.654657944351782	0.020906746467038714	1.6337511978847432	1.6755646908188206	1.9768363680172214	0.02927904665449938	1.947557321362722	2.006115414671721	180
1.7440247665744761	0.019951751154587014	1.724073015419889	1.7639765177290632	1.6317676434159916	0.020088519552121587	1.61167912386387	1.6518561629681132	1.900617568968546	0.023305662097880125	1.8773119068706658	1.9239232310664263	200


==> fig4.txt <==
iteration	wmmse	wmmse_sc_uncons	wmmse_sc	wmmse_center	wmmse_random	wmmse_ci	wmmse_sc_uncons_ci	wmmse_sc_ci	wmmse_center_ci	wmmse_random_ci
0	142.8750927607579	142.8750927607579	142.43635049602165	142.8750927607579	139.47679178507877	4.23410385436526	4.234103854365261	4.420520508414759	4.23410385436526	5.198016722949138
1	131.94026601893867	131.94026601893864	131.5150852188145	130.49127366519258	127.20228871830345	4.211821786950737	4.211821786950737	4.311787910801317	4.687201039183049	6.3216057863834365
2	133.1117569459936	133.11175694599353	132.72340931900652	127.27104257662911	130.58909976147694	4.6975256570897415	4.697525657089742	4.773528728557902	6.50662252326893	5.1643817589140655
3	134.12353585721547	134.12353585721533	133.64594460497955	127.2127591815264	127.26032662710413	4.872890428296115	4.872890428296138	4.925024472119402	6.562563874709031	6.8720728746353075
4	135.63972633944633	135.6397263394462	134.71442428048863	124.24905620648005	128.92438612414796	5.29436455670681	5.294364556706824	5.473807221149396	7.689497630821411	7.028680740287466
5	137.52836832904737	137.5283683290473	135.74454552091683	122.9671173823537	130.59396218916453	5.668872911237668	5.668872911237681	6.024776715877225	7.466220714253324	6.95843723077861
6	139.12605352114562	139.12605352114554	137.97469236344165	125.68670815602859	129.06476360197664	6.012958669988411	6.012958669988416	6.194538834293937	7.189242006604602	8.597069439489
7	140.74839341008376	140.74839341008368	139.7387107817542	122.54571529444038	134.01279537946468	6.246803820002974	6.246803820002982	6.400296095430633	7.96238812797809	7.724258680911122
8	142.53256240928621	142.53256240928437	140.57244830155534	125.09062076234913	132.8726725512165	6.331941388981271	6.331941388982624	6.61941594965977	7.778684268224134	8.906732465520825
9	144.12532167160055	144.1253216716105	142.30406416415175	125.43951022592694	129.90846101646076	6.4482536493999305	6.448253649392734	6.66939249682033	8.191718156624486	9.899448107318273
10	145.54664592104834	145.5466459210605	141.530593501288	126.5543130680793	131.83643024665196	6.572393779882512	6.572393779874218	6.9407569783931224	7.9450216309622235	10.20055604600623
11	146.8138994404409	146.81389944045495	143.75162607767382	130.0630920815206	139.99904629764717	6.71710043859507	6.717100438586159	6.837622223134327	7.576761646198261	6.804328290945364
12	147.97340846216503	147.97340846218037	144.2886355555943	133.65252645024256	133.83993760772375	6.866486716993293	6.8664867169842125	6.974989582570853	8.441624908254749	9.450288509737339
13	149.05018500985167	149.05018500986867	145.53471656508052	130.7303630102361	135.20476411165453	7.017284462124404	7.017284462114793	7.116465096171713	8.722911440441234	9.504631413924672
14	150.0793790025611	150.07937900258216	148.03755319226894	134.65114724085882	141.62368938060752	7.160412762590823	7.160412762579918	7.464396225887725	8.116086540037296	7.258062661975646
15	151.09848960554035	151.09848960556508	148.2873994455966	136.62647442989442	132.53360456588868	7.2866033015293175	7.286603301517993	7.659435393838756	9.368583212036395	10.52851706378593
16	152.11371837592873	152.11371837595513	151.589907995324	133.7882095257871	144.01637821083955	7.404481605314549	7.404481605304488	8.283555560728475	9.370174970033121	7.300430913092004
17	152.9478794714682	152.94787947148427	152.17272538031614	134.7389508134117	139.44983812420168	7.582038886480682	7.582038886475055	8.036460103531649	9.240210559421119	8.453033926463622
18	153.68739599634486	153.6873959963605	152.7928772002582	134.5404164940422	134.2393510956864	7.7760659083253785	7.776065908320125	8.392200474923621	9.142993580530652	10.629643293918994
19	154.39237857326202	154.39237857326137	155.69570474021643	136.3560752180206	142.2620013039808	7.965022259703865	7.965022259703524	8.735512393289923	10.484188661584945	8.715167724127875
20	155.06253153200015	155.0625315320069	157.0003695996769	138.32088392898143	141.20234002172288	8.147324887836794	8.147324887834365	8.825541018777532	9.483531904447593	8.719261645911354
21	155.70461548178653	155.7046154817931	156.5422028127783	140.91514839737482	139.73222057643298	8.32248715310487	8.322487153102596	9.236190535172318	10.209262650143568	10.035432957045032
22	156.29144690236188	156.29144690236834	157.74758106366164	142.30998049575948	139.44670730809995	8.504595488746116	8.504595488743949	9.210311260034954	10.063461029478894	10.283577054692172
23	156.92661829043055	156.92661829043698	157.06004540437988	142.55964479361984	141.53918819287833	8.640146115774234	8.640146115772174	8.977079595730597	10.19950835499666	9.727512616686136
24	157.49575033593558	157.495750335941	158.279708009981	142.90828205694942	135.25125438772497	8.78993901164317	8.78993901164147	8.94768882311109	10.198893411005622	12.168132998169666
25	158.0555423169293	158.0555423169335	157.49622929067283	144.87677322996495	139.80336538843633	8.90815763473176	8.908157634730447	9.338649272103343	10.04603415545685	10.843498308004914
26	158.79467299683856	158.79467299684285	160.4933218293933	141.63606719222852	145.09381729183988	8.97245127950539	8.972451279504119	9.031691197081097	11.187068045269584	8.947002352875478
27	159.60597246354754	159.60597246355437	161.36480703183096	141.360182731435	135.97438013777685	9.026443528706018	9.026443528704085	8.932255561608821	11.175158504621715	12.612265921600386
28	160.37240946505506	160.37240946506145	162.38916923935676	142.91745486755272	145.40602317970078	9.098156920769354	9.098156920767584	9.248899395044319	11.11343277685364	9.919162854390983
29	161.05321548073883	161.05321548074332	162.31919373401604	150.00709320177188	138.52011756665644	9.205907611268088	9.205907611266923	8.869642310930288	12.278037444444212	11.669492773896037
30	161.8737393125187	161.87373931252324	163.7061630581527	153.37918974302877	144.1210978085028	9.218633991727122	9.218633991725987	8.949308934194477	13.383638639480058	10.085101045961212
31	162.62873113795996	162.6287311379654	168.27618167094516	147.7030804871632	144.7718444298598	9.243025137695655	9.24302513769453	9.891942759922784	10.723492516970579	10.059644789491916
32	163.443835384489	163.44383538449537	167.78017729806442	153.27080144697211	150.8259453858281	9.233374975935867	9.233374975934716	9.787115966111118	11.22318156906619	8.629998938618764
33	164.19233832638048	164.19233832638622	168.98268399914147	151.47297443868007	147.51167170846384	9.245755843723785	9.245755843722593	9.807460589183643	10.711320664119262	11.132126191882739
34	164.8903518985129	164.89035189851867	168.51203863832745	152.88603176428603	142.41391438810462	9.27185976968829	9.271859769687106	10.016760586590737	10.33809160434227	12.059653270379751
35	165.55326140437697	165.55326140438268	170.26898588776848	154.13637642747366	142.07862895963802	9.304941304533113	9.304941304531937	9.821839642942688	10.678413191306642	12.230299950364646
36	166.1883533426214	166.18835334262695	172.49026333066354	147.34903516471854	145.18984664007644	9.341910338122483	9.341910338121307	9.819748651320499	10.626376865811428	11.017151962662084
37	166.7986477043714	166.79864770437635	173.06305958530243	147.7372960477448	149.7771339093726	9.381454955262438	9.381454955261384	9.41356353775211	11.41648220160379	11.664507301562994
38	167.3848990458951	167.38489904589994	174.95611005771755	151.88605761608756	143.66412375762133	9.423220881591366	9.42322088159032	8.964886743460875	11.629277910559912	10.983368045369152
39	167.93694973791392	167.93694973791858	178.65802124492294	149.74355613504378	146.24502260898697	9.471592284018406	9.471592284017344	10.670739698437465	12.805760672211242	10.02302821236836
40	168.44179195657122	168.44179195657566	178.40921544728397	151.66039887908448	147.8122801067348	9.531941745384147	9.531941745383135	9.54493498613394	12.385866059320016	9.968308700583425
41	169.07608715693178	169.076087156938	177.05729664163277	154.40823648290092	144.6295512489492	9.533543430945796	9.533543430944308	9.301426217292917	11.918905291670882	10.770869305520549
42	169.68474387219487	169.6847438722008	177.46500261929387	153.7323806643201	148.108549149617	9.543126764284867	9.543126764283441	9.001894921410775	12.21140516647146	9.654675309823737
43	170.27853717700026	170.2785371770055	177.8657017071963	156.83051161125888	144.8904144933031	9.569545885251202	9.569545885249783	9.112103479745034	11.739884488580476	10.915363552136824
44	170.78386582583963	170.78386582584469	179.52936245063344	154.56996079835716	140.87284164181818	9.634767820966653	9.634767820965322	9.6123321924475	12.237793200025644	11.82922702159079
45	171.54499685729377	171.54499685729854	180.18521009714644	155.20400825260154	149.16891545171038	9.584912310707152	9.584912310705862	9.496834687370534	12.401788984209054	8.736431112127333
46	172.25376949810484	172.25376949810922	180.96118190865045	156.48413088240432	133.37692767833013	9.548979329587269	9.548979329586015	9.406702943782145	12.233422535038097	12.964472466032008
47	172.92209401639627	172.92209401639923	186.22762494748036	155.95300230275927	142.71795690351718	9.523233725177551	9.523233725176418	11.113620936116883	12.344743051268342	10.69556652848367
48	173.5187910707079	173.51879107071113	182.9690607120019	161.10257004031445	137.1633988293093	9.515602039870034	9.515602039868918	9.700138796295251	12.321516418170981	11.404365043277798
49	174.19777494065403	174.19777494065718	185.28276783984595	160.3433860046104	142.84435124842986	9.486892397646773	9.486892397645741	9.537850279957386	12.342157403477746	9.875652141910038
50	174.87723548599374	174.87723548599604	191.49908913372016	167.35550689111165	145.43148558133575	9.458770835832546	9.458770835831647	11.837630906315143	13.081328053864818	9.504433476848465
51	175.52469052982474	175.524690529827	193.7440945604137	171.56262003392527	146.5303697143652	9.43907698135141	9.439076981350569	13.400527657831407	13.160312846939298	9.57410814052055
52	176.1357683418693	176.1357683418714	196.4758237738116	166.07306653746608	150.16307574122902	9.428259297784562	9.428259297783752	14.043697367450013	13.834772835243642	8.414692709306044
53	176.7176008766063	176.71760087660823	199.8445057565521	168.2514065554359	143.11180761085367	9.423870703835961	9.42387070383519	14.043391526962397	13.641263412172915	10.712799315982776
54	177.2787168387197	177.2787168387215	196.04581625956186	169.49108375836084	156.92020095536267	9.423619043788136	9.423619043787397	13.38651441213183	13.461883013859135	10.073926312111833
55	177.82008657660504	177.82008657660654	198.01101650846348	167.70557255310217	146.02716206533768	9.42682617307955	9.42682617307883	14.124855852013534	13.278699408974061	10.534394506785066
56	178.34265827247225	178.34265827247367	196.92605590552674	171.19337660353708	150.72730773048997	9.43307263055108	9.433072630550411	12.898101401737224	12.84505794463979	9.297273929705534
57	178.8436702296207	178.84367022962198	198.6402257140916	170.80658371184109	145.57734666785652	9.443717350208132	9.443717350207503	13.299276295895972	13.150889772373795	10.494860425708811
58	179.36828429170816	179.36828429170936	199.4562647684097	168.7117802914207	149.42608483297067	9.439950781517563	9.43995078151694	13.299756598097694	13.240498090184474	9.306076614081576
59	179.89980119821502	179.8998011982128	200.81220979547456	172.02162273878773	146.01643681186135	9.429264331080391	9.429264331080345	13.083568052228031	12.683958100831743	10.953540375888995
60	180.38365642980108	180.3836564297996	199.92749393040933	174.1461842389824	150.43927438700155	9.43148663107927	9.431486631079125	13.227240353553801	12.362839735382995	9.84778699547975
61	180.89534813781523	180.89534813781364	199.99172747789657	173.52185989743745	149.92973453181534	9.426422806224867	9.42642280622472	13.74862155287316	13.102302478306221	10.043780685410972
62	181.43864235062085	181.43864235061756	201.37214997380437	175.4158054271964	148.86139995357118	9.41160514070822	9.411605140708467	13.015136675266925	12.64826595336896	10.390276999501603
63	181.96442919257467	181.96442919257137	200.48498420635093	170.77249880881507	156.91991158309222	9.40124165923135	9.401241659231573	13.504808753829767	11.000177544085634	9.570212631174702
64	182.4767445986619	182.47674459865502	203.7471955360623	172.84310228939827	144.03053954740767	9.393713502373515	9.393713502374643	13.315273054571296	13.016304164863405	11.88269133761594
65	182.95749930730298	182.95749930729983	203.26887755348048	173.7789447429679	151.0350699429768	9.395972843191952	9.39597284319213	13.060601491793475	12.879292274391943	9.941306099321944
66	183.4625483004226	183.46254830041917	206.40620523693485	176.2152544888446	151.26417586997997	9.386052451396843	9.386052451397072	13.85211398981828	12.564268383873888	10.153802664681512
67	184.00487393226518	184.0048739322616	206.23483370770646	171.0667240126209	154.56948147037514	9.359704674436273	9.359704674436543	13.258252670448679	14.522599401811549	10.41616055850281
68	184.53735460402058	184.53735460401657	206.77563734112928	173.408545419886	156.25637937195327	9.33560331449561	9.335603314495925	12.787990889150576	13.530733915833935	8.800222007122796
69	185.12982272179698	185.12982272179283	206.57720052270372	174.71376419876688	154.74493081446641	9.282452619984992	9.282452619985346	12.232689599395243	12.975475103603863	10.121653357226288
70	185.69884315957054	185.69884315956716	206.82343566558677	176.45573415027775	157.45903138778823	9.237776424693394	9.23777642469361	12.619983560617854	12.579841405533422	9.064550736660047
71	186.24298492768213	186.2429849276793	208.1395572701488	177.30278950616545	151.78094262648915	9.201907920020655	9.201907920020863	12.581235818766825	12.100440966525197	11.315144524398422
72	186.76670403649896	186.76670403649786	211.65892843987032	179.57753908691407	153.24324069846142	9.172583540162918	9.172583540162615	13.57829432875244	13.141376529955178	9.7036202547913
73	187.27367646186957	187.27367646186863	211.11966471913993	180.08320204404419	155.84382467500677	9.148461398941281	9.148461398940915	13.037828761901464	13.552346174536815	9.449182904814682
74	187.76758231376752	187.7675823137664	212.721675063703	178.2788209827625	156.7025629851584	9.128267550789653	9.128267550789303	13.25454685083936	13.262332972859072	9.538370464740023
75	188.24623396490216	188.24623396489997	214.07707644561248	174.14549133290257	160.60921070577714	9.112116022500336	9.11211602250025	13.513902615669842	13.650020390253056	8.027190564585533
76	188.73190095270925	188.7319009527069	214.48867232624204	175.82746780553546	160.95296504087696	9.093973474784777	9.093973474784779	13.450479749134448	12.564406305965878	8.234130957747345
77	189.19287674504906	189.19287674505037	215.31416121959765	178.2329539328234	159.32782425499732	9.08199018777966	9.08199018777873	13.439513242780503	12.539690609553627	9.4043801642999
78	189.6409061233584	189.64090612335931	218.4759857889502	177.2666258546039	146.88075131758416	9.072453355673195	9.072453355672453	14.64790300835102	12.468188134792799	13.239926194070128
79	190.09242743555723	190.09242743555478	216.53254665895952	178.7536089464846	155.78918690849014	9.062035210590098	9.062035210590437	14.291361812478762	11.650144025074992	11.133340956397294
80	190.52729765058228	190.52729765058012	216.46838192244613	176.21750834165522	145.32779807210608	9.0566292939212	9.056629293921516	13.643492562050145	10.431846366707749	12.60806816459028
81	190.93447544921506	190.9344754492122	217.78862017593457	180.34315456797162	158.17153736416196	9.057405271039853	9.05740527104038	13.557301238898908	11.072948500148078	9.266023981856657
82	191.32131396279132	191.32131396278805	219.68225984492764	177.2651799247647	154.89243942957458	9.061772571533966	9.061772571534588	14.419861621904293	10.962730906427746	10.215713707494567
83	191.72106863149932	191.72106863149835	216.8209965542102	179.63978249274686	155.70942863600825	9.062950401335478	9.062950401335268	13.382887695327401	10.735460138064173	10.15173327397746
84	192.1120020717827	192.1120020717811	214.91073687269702	176.83504298236068	156.50621835189548	9.06531275280973	9.065312752809694	14.172748508000792	11.655419710835053	10.134931422736015
85	192.49170512238084	192.49170512237868	219.1588221087872	179.0684362194669	156.78203274759525	9.068973151572333	9.068973151572486	13.752587817802263	10.843826095959967	10.29559097662922
86	192.8634444735004	192.86344447350066	219.56502749882648	178.3040708750816	161.00384177583902	9.073649710927812	9.073649710927205	13.694469977227445	11.115218270158485	9.252752677416423
87	193.22787069996488	193.22787069996454	218.4605544981274	177.00117590972405	159.2392774822099	9.079577791842935	9.079577791842445	13.317068784247583	11.581456306619918	10.609639267537744
88	193.58422637316752	193.58422637316687	221.946517156913	175.37306182733263	163.41691381306748	9.087009736854528	9.087009736854181	14.434783451628313	12.106345431143462	9.097421177760038
89	193.93393033707983	193.93393033707886	221.4298854600878	173.37628312813283	159.59929441887357	9.095407814512571	9.095407814512342	14.42762953480435	11.45733429375983	10.304293002915207
90	194.27015374069222	194.27015374069063	221.34180048149355	176.65115217048518	153.89431869658995	9.107110057454513	9.107110057454408	14.282774059984773	10.9843971870494	12.10594322769009
91	194.59811562611853	194.59811562611662	221.90589697811774	177.37429828025267	164.90388649880322	9.120453607414015	9.120453607414001	14.178266719781144	10.641037299235668	9.65350417137049
92	194.92193272180586	194.92193272180376	220.56500469806417	178.09605313108221	161.98094430294938	9.13434483040137	9.134344830401465	13.922630429622997	10.35047182769018	9.224774491171837
93	195.2396348636976	195.23963486369462	221.09869580788083	177.05479317245164	159.1752121947714	9.148908346266778	9.14890834626711	13.741439607936883	10.341769648066226	10.549703718274651
94	195.5530827074758	195.5530827074726	222.84427788284123	178.24471899952516	160.2229598213933	9.16381197151758	9.163811971517983	14.168251087613028	9.794344387166031	9.607749088040736
95	195.86382024732268	195.8638202473148	224.55790907479647	181.93474143488126	155.66737478095948	9.1789129962757	9.178912996277633	14.140021407247142	9.559361851888289	11.59326461329789
96	196.1690874190812	196.16908741907355	224.9929237218382	181.31699586581192	159.5735223894996	9.194655135637072	9.194655135638914	14.978342908027162	9.31220272261132	10.414526069477557
97	196.4690410681971	196.4690410681894	224.80318131432352	182.03504602874614	155.1059011252373	9.211032380048419	9.211032380050302	14.650860271903621	9.223500162830323	11.587231238186734
98	196.76464198683453	196.7646419868289	225.75994926566966	180.44698980277656	158.4601622076103	9.227910904540861	9.227910904542059	14.806928857799877	9.278230647164422	10.46443572863719
99	197.06314778871513	197.06314778870947	227.04776555610115	179.244132460642	152.6055953755696	9.242542207251853	9.242542207253083	14.913937037147576	8.938216833246992	11.744041445171169
100	197.34854441456307	197.34854441455838	228.1215588496885	180.96381685621634	154.56403183561153	9.260427159796105	9.260427159797064	15.081795244164928	8.726062816437379	10.621315224791644
101	197.6376609665993	197.6376609665917	228.90598284198862	180.2317654550808	151.40455817699035	9.275960823637785	9.275960823639435	15.050027753232097	9.417124953079453	12.189251803897442
102	197.95150995339506	197.95150995338773	229.4237324468726	177.76791992938288	158.87585051521552	9.281652813067598	9.281652813069309	15.040809288183484	10.423428259066911	9.234440512656459
103	198.25473988436912	198.2547398843556	229.74228710848288	182.7320804949174	157.0910495596916	9.288695719316156	9.28869571931989	15.025222137081121	9.699731499295142	10.546608112195486
104	198.550222206526	198.55022220651318	229.69124729323605	179.14429579088315	153.00324753282365	9.295097316971068	9.295097316974587	15.030482432024472	10.727273185880147	11.340154389741805
105	198.84275494723454	198.84275494722172	230.5797914863586	178.63117635369355	145.80295500774508	9.301617245181287	9.301617245184804	14.953249457896828	11.376391721507591	12.966786445594249
106	199.12961153483693	199.12961153482397	230.8742696159212	180.32743227277305	156.4832681951206	9.308376268217355	9.308376268220895	14.855488457920725	10.86655942336604	8.647415846321593
107	199.3849767760473	199.3849767760349	231.2401243125465	181.6545609749902	151.18546445038598	9.32071775761435	9.320717757617787	14.804037786983764	10.54276853147742	10.306154848155852
108	199.65570193801778	199.65570193800428	231.678269135186	182.8363383039859	156.53387545259304	9.3271139865144	9.327113986518054	14.787902545131784	10.279120920345894	8.89273848009799
109	200.00984083309925	200.00984083308595	231.69249831618617	185.3997485565334	154.4855685649869	9.322670537180398	9.322670537184077	14.853086903365128	10.40797388224732	10.050829604905774
110	200.39634180656475	200.3963418065515	232.32076732978604	187.0965962538659	157.31385765167056	9.319104490354258	9.319104490357933	14.803960527698543	10.631863020406142	8.98477978750905
111	200.77013136877147	200.77013136875792	232.6162206336487	188.15755543074565	146.57041895319765	9.319100383646116	9.319100383649776	14.79904347383935	11.890009163131795	13.004196827175173
112	201.1338552557988	201.13385525578212	232.97901134855113	188.6039753325168	156.8456230107304	9.32175493631428	9.321754936318824	14.785920668780733	12.079063403227464	9.810728544474625
113	201.48841530504689	201.48841530502077	233.33501920385945	189.82019064217818	155.7794308360705	9.326613704248325	9.32661370425573	14.773608358976428	12.000708163141212	10.346462458537445
114	201.8348233932564	201.834823393234	234.61636519941945	188.40034759337945	157.1306151119883	9.33337574352162	9.333375743528745	14.612782581140268	12.022082473863922	9.968651389593797
115	202.17343098235497	202.17343098233275	233.0670236420475	188.06316679549968	154.36478664873323	9.341940110635202	9.341940110642254	14.84981223035389	12.518736864511533	10.305471422112802
116	202.50386476077486	202.5038647607528	233.2269309095127	186.32316299068182	155.9825980640048	9.352354701486767	9.352354701493761	14.867560241965508	12.695654849544187	10.417658918703962
117	202.827337690274	202.82733769025123	234.6249313496056	188.58905425927477	155.04410708747184	9.364239420938363	9.364239420945484	15.186673990165685	11.949832304819498	10.110753303341447
118	203.14767347255722	203.1476734725349	236.27917595702286	189.62790987238154	153.47486410043285	9.3765519265872	9.376551926594178	15.056203446919298	11.704796645286807	12.402578314309546
119	203.4604259173302	203.46042591730802	237.13448053320784	190.56715889457973	159.66510651077766	9.390172195366306	9.390172195373193	15.038452284163348	11.477522048653807	9.083658213314227
120	203.77068495457516	203.77068495455313	237.42402151549624	190.65335848033882	159.8568420105262	9.4043649376484	9.404364937655206	15.058496444084897	11.086621391406482	9.039850080701132
121	204.08459474703102	204.0845947470092	237.88857278075392	191.9598820599827	161.41082334785543	9.418359632192772	9.418359632199499	15.038591511406196	11.615962222041842	8.785314578089608
122	204.39552982151145	204.39552982148987	237.44026630538846	193.0084102959059	164.36606830363053	9.431089279597815	9.431089279604485	15.619080497718258	11.367799810384714	8.652159178579467
123	204.69982478378014	204.69982478375871	238.14059667165003	193.62785021422158	165.49240128607286	9.444628071333614	9.444628071340194	15.371767419427801	11.136436104562483	8.736102956257565
124	205.01525361380035	205.01525361377918	238.52143883138993	194.12571747919552	166.32033423461542	9.45392835266306	9.45392835266957	14.9405724075962	10.882213755860912	8.775211914170121
125	205.36272014307096	205.36272014304967	239.35998461001137	194.76990797716914	160.71853362007423	9.454277391297738	9.454277391304235	15.034703204430498	10.736524081862784	11.415367995915622
126	205.71018403924623	205.7101840392255	239.2749784498501	193.3035328418413	160.71817851394204	9.454392869265996	9.454392869272379	14.31318082077255	11.270951326830707	10.90517575398761
127	206.0641552056559	206.0641552056354	238.5149767401064	194.2203835259905	167.89084261203254	9.45497902789748	9.454979027903793	14.637908274712816	11.098460511664959	11.707170575474137
128	206.40860243158076	206.40860243156044	236.90533942741354	195.03739310371927	165.30547323823882	9.457935223414403	9.457935223420659	14.54325925943284	10.966817262251059	9.958087681900276
129	206.7449134490177	206.74491344899755	238.755005970481	195.7878843287659	161.5096453781546	9.462771191717925	9.462771191724118	13.943097520722478	10.855569484206372	11.010463846993014
130	207.08018509099685	207.08018509096107	241.61810098615337	195.36490642332996	164.70825417480629	9.468766080238657	9.468766080250768	14.040436162674919	10.757118122446357	9.740109004798995
131	207.40694380752694	207.4069438074937	239.12683020983076	196.36493752884857	165.32808454664362	9.476594401252923	9.47659440126406	13.68140981964743	11.079886502943669	9.762532786757836
132	207.72626038786132	207.72626038782852	238.73109083833577	197.79818954491617	157.27611880119375	9.485784413391595	9.485784413402609	13.911016639200636	11.737096520695866	12.63990632931384
133	208.0215619739331	208.02156197390107	240.0989926287713	199.49461059414688	164.2047595550176	9.498490577903212	9.498490577914032	13.6099525933509	12.145409272052031	11.319520647045001
134	208.324272792608	208.32427279257638	240.22148830747	200.22862518499863	156.43493339297456	9.511454590253782	9.511454590264469	13.627629992689876	11.77132222538691	13.254819779832365
135	208.62084461983977	208.6208446198087	240.4299418678945	196.9616792754607	163.8831345032141	9.525264385207	9.525264385217527	13.63745879180537	12.76365317771968	10.054924610599995
136	208.9080925732572	208.9080925732264	240.22016897562472	201.2258971882206	163.6885079642984	9.540257988054073	9.540257988064488	13.791916255536695	12.004947234046002	10.319170825638045
137	209.1905651845244	209.19056518449162	240.20825827050513	202.00569813947436	160.82702663034536	9.556009878227801	9.556009878238134	13.758841387985896	11.949702830939598	11.47268290507006
138	209.46488422978808	209.46488422976182	240.2849795258808	201.52376634229935	164.8992325258737	9.571911642789132	9.571911642799193	13.79928248615465	11.923842139382803	10.03069144468653
139	209.72832720956887	209.72832720954227	240.63843912598867	202.7257847586698	156.86123684723236	9.586895321847608	9.58689532185754	13.795424596698497	11.83977174327577	13.362658283090756
140	209.9872108847888	209.98721088476253	239.47689486408143	202.09062768275712	164.84950834636555	9.602309136524525	9.602309136534316	13.707419321090175	12.316094280860886	10.012311028394485
141	210.24223348409916	210.24223348407318	240.7197243361146	204.21655931775547	160.19546218740527	9.618151501043114	9.618151501052758	13.629239086969145	11.721912335520832	11.534534273319057
142	210.4922561020426	210.4922561020169	240.58753901485233	204.8137800550145	163.91937214784426	9.634554843768528	9.634554843778016	13.652876224166155	11.683535686011254	10.303769186380269
143	210.73540024637913	210.73540024635383	239.35467449105272	201.5005052220066	161.4014614602651	9.651756957094408	9.651756957103757	13.96145110510821	12.481345735863178	11.034187693520419
144	210.9711476409125	210.97114764088755	240.7265267792901	206.29580529606534	166.70118968473815	9.669821192935343	9.669821192944529	13.70512500050026	11.802555895143906	10.222823449309395
145	211.2075232660345	211.20752326600967	240.92995846253663	203.89781695249687	162.34578761124774	9.687476363750125	9.687476363759208	13.71670440480748	12.200564604717334	11.363783968330068
146	211.43821199532886	211.4382119953044	240.410453681457	201.97359663189664	158.97051116386038	9.70524811239201	9.705248112400929	14.405549354089283	12.998799562858297	12.624757728482246
147	211.66173674099943	211.66173674097297	242.30641299220792	202.7903868508272	164.57818306280492	9.722386604384845	9.72238660439414	14.20616227101896	12.707973759602355	10.42141624501219
148	211.88232798861637	211.88232798859033	240.0589180239552	199.6250916592138	164.90433501342488	9.739745551501542	9.739745551510389	14.415976368991156	13.68056686734297	10.56537925339787
149	212.10018622656062	212.1001862265078	241.73366312231354	202.64051420378968	159.1450879428189	9.757174311678162	9.757174311697991	14.441974947423978	12.743755433412002	12.68527207287393
150	212.31389922943293	212.3138992293849	241.97355127346148	200.75361833367168	164.40242331388765	9.774485876353696	9.774485876371594	14.418666515842089	13.620868938255182	11.018187545122014
151	212.52972625281575	212.52972625276848	241.93182540294612	200.34427767489754	167.82000760291547	9.792146217749305	9.792146217766902	14.477300498731644	13.616728373128865	10.213870762296999
152	212.74266592525757	212.74266592521116	242.38075612654626	200.82866148718048	160.89252039276263	9.809976924119022	9.80997692413629	14.452171015550674	13.681989818732502	12.63834504400025
153	212.95280808944972	212.9528080894039	242.68031734428342	202.35864457305178	162.11761597508917	9.827963061653948	9.82796306167086	14.445596090456418	13.382003377600107	12.285752768451742
154	213.16025517456225	213.1602551745173	242.9538846016794	198.13523513005956	170.78804855594925	9.846087582192993	9.846087582209574	14.439667475886482	13.88266888128001	10.713402397934965
155	213.36493873734867	213.36493873730444	243.61197034858114	198.61532057915622	164.6292612992936	9.864365838919808	9.86436583893606	14.327525610716776	13.330692908401504	11.645166461593906
156	213.56612321227044	213.56612321219438	243.23769394841784	199.99124053999662	162.801649494088	9.88292294135702	9.882922941386218	14.256487474114358	13.160906073886686	12.629914665379486
157	213.76488178229502	213.7648817822249	242.26178536754693	200.81662275703812	159.76177914366562	9.901533746666866	9.901533746693644	14.655109422744376	13.019964615809215	12.921644727217894
158	213.96103728018375	213.96103728011508	243.9632752973343	200.22675467003836	166.21796927754377	9.920226827819326	9.920226827845534	14.549910970239853	12.99512790663447	10.373702298039769
159	214.1546082874169	214.15460828734965	242.70411336793862	201.99637708965045	165.8709565754115	9.939009651072153	9.93900965109775	14.646651949138988	12.76960632106059	10.504932833425128
160	214.34588559799298	214.34588559792712	243.66387940879434	198.6747812295247	163.82037228425767	9.957868059383014	9.957868059408003	14.599608138894016	13.331218504567346	11.765082832052142
161	214.53644601090357	214.53644601083917	242.90241369045864	197.32644611794242	164.2950787660704	9.975486523891183	9.9754865239156	14.532024946586418	13.102813895242091	11.745111580876516
162	214.72468907566218	214.72468907559926	245.85790875785887	201.1162012892799	167.56981017308513	9.992565576353048	9.992565576376894	14.815039431474665	13.08274048874886	10.444282120041933
163	214.9050992542539	214.90509925419158	245.21223507379509	201.46232831974234	161.93154846396203	10.010286962088838	10.010286962112179	14.356552101741592	12.911495986454895	12.740039804986315
164	215.11989778518497	215.11989778512424	245.5839948004149	200.14927029660555	165.25742689208062	10.024878453132667	10.024878453155434	14.37915720289336	12.691334683379008	11.720428954395974
165	215.34844539134556	215.34844539128625	244.07632215106173	198.6026556819412	168.63699309745888	10.038758697869602	10.038758697891824	15.317805181236098	13.116235955760173	10.560147725833321
166	215.5721832272077	215.5721832271498	246.22007115640017	199.62078059664316	169.8304509453685	10.053503093907722	10.053503093929411	14.44118332859477	12.766939632534287	10.463302985725493
167	215.79531548080453	215.79531548074803	246.41370557255632	198.67344463668974	167.6549471871663	10.068699348727549	10.068699348748673	14.479739730244052	13.230425087786225	11.785951451519713
168	216.01441096344323	216.01441096338823	246.6339545568222	199.45183439110025	166.90125219827223	10.084712484804227	10.084712484824795	14.51312065858872	12.963172231418918	11.59629344912145
169	216.22968517503247	216.22968517497492	245.8507542891441	200.01149352233796	170.83705026396595	10.10145269978819	10.101452699808371	14.672795563598136	12.806575014605809	10.172502927232204
170	216.44059119434078	216.44059119429454	247.36627394771494	200.0504124942295	171.55095069824915	10.118788852645418	10.118788852664634	14.597077011190532	12.63090949838152	10.141939880497242
171	216.64686105450735	216.64686105446165	246.47887493247723	198.93825943491345	172.63202095690644	10.136632877262553	10.136632877281258	14.763662214573142	12.201228417865849	10.074263774724683
172	216.8485934865708	216.84859348652623	247.24035057876722	201.53003853875998	171.55553270840028	10.154857434497815	10.154857434515993	14.654438366677898	12.631254074980706	10.737729939929359
173	217.0475413560175	217.0475413559741	246.4882233120432	200.33666657786088	174.31946875162544	10.173597721324773	10.17359772134244	14.241410011706238	12.49961309153157	10.030471743123014
174	217.24379007037672	217.24379007033437	247.85798444948574	199.9210672414051	169.5776533834703	10.19271069738198	10.19271069739913	14.777713553230623	13.380872295598879	10.82586171229415
175	217.4373701809004	217.43737018085918	247.35645950418603	202.28936276403817	169.77072452726352	10.212198531843034	10.21219853185967	14.376228285471095	13.286962714079037	12.004394123203495
176	217.6282506547614	217.62825065472123	247.61262655391133	203.6651178094596	168.78063675244553	10.23199659907633	10.231996599092477	14.40506716987232	13.005019126588968	11.349360355007125
177	217.8155892945736	217.81558929453462	247.70166679364849	201.34153192329762	165.7106751624804	10.251964673587645	10.251964673603245	14.377501017434414	14.058439311407106	12.580889267977698
178	218.00043458864937	218.0004345886117	247.20256745847482	200.89174138745457	163.82297585046484	10.2721358993453	10.272135899360386	14.506084052342507	14.09889772237399	12.273978933607228
179	218.18117920885032	218.1811792088147	248.33777395263016	201.9398545481646	167.18143368096912	10.292941348842524	10.2929413488567	14.485912349194649	16.364809937785576	11.292848783891644
180	218.3721709036065	218.37217090355387	249.4429774456772	201.89169554307352	164.19318733184363	10.305821111434138	10.305821111453639	14.57430951429216	14.904872759374467	11.561730917693165
181	218.57290286365838	218.57290286361825	249.73137303386716	201.4688346586889	167.99370384468938	10.309343381650264	10.30934338166833	14.6272214883512	14.830046160240837	10.193885325658952
182	218.7715612652083	218.771561265169	250.17663585130617	203.35968364174676	168.8833012171971	10.313070576754972	10.313070576772212	14.648987617782765	14.583792971018385	10.181278728503917
183	218.963033223737	218.96303322369818	250.4117593264004	201.95870967660616	167.4239811082242	10.318017682359882	10.318017682376368	14.642436614046328	14.796819036443456	11.470633794302556
184	219.15177195301575	219.15177195297738	248.85481888159325	203.48599261083328	168.2418329211044	10.323312561705228	10.32331256172108	15.484204469598374	14.552939233940267	11.465609095651743
185	219.33987543834036	219.33987543830287	250.81295686491288	204.409437518927	171.55881901445585	10.329308791022985	10.32930879103809	14.551870529284228	14.419852280159263	10.280060442501888
186	219.52771908801012	219.52771908797328	250.90633181360738	205.1726143378836	168.54912827806038	10.335995970120317	10.335995970134777	14.583989416974054	14.318276116919199	11.757862734423396
187	219.70901655733286	219.70901655729665	250.75370388403314	205.9767502105929	172.73949603745496	10.343510563153451	10.343510563167293	14.57578381639023	14.21459704251579	10.283666285326925
188	219.89412896607388	219.894128966038	250.05143130113422	201.29330003034377	168.2312958237655	10.349959954643314	10.34995995465661	14.210435875326048	14.685081469863274	11.63282212186187
189	220.08417678266377	220.08417678262845	250.21089197542858	203.27681100056637	173.30349260391276	10.355722348550383	10.355722348563141	14.273933183070362	15.112690778064378	10.671453700660951
190	220.27123406717953	220.27123406713963	249.95689111972996	199.1788384473832	170.9174896870205	10.362579300772097	10.362579300784605	14.250849884334455	15.063983711087118	11.861576316763756
191	220.45320291971746	220.45320291969048	250.63015444445492	200.62244701905314	168.64494055632306	10.369756504557296	10.369756504568794	14.208757421704266	14.786813967944529	11.31135518106121
192	220.63187033611078	220.63187033608415	250.7337829644361	201.87115874468856	170.0632606016782	10.37733593587517	10.377335935886197	14.26179289130516	14.454786692497441	11.596594233935893
193	220.80717649851144	220.80717649848506	250.81547446535492	200.97673898537883	174.29121879832326	10.385697442396332	10.385697442406913	14.291252781026332	15.083995010420317	9.903721022738997
194	220.97390685321122	220.97390685318456	249.620759118032	201.26677871030446	165.07395910831798	10.392843810684031	10.392843810694263	13.919030126270911	14.951062472644134	13.44766434898025
195	221.15385793436207	221.15385793433575	249.87296763205484	203.96987529567676	172.80909823228856	10.396487248485629	10.396487248495475	13.983263219815777	14.853378633836217	9.914075818433862
196	221.33262113533468	221.33262113530657	249.5888014655382	203.92509487146327	168.08248995217988	10.40072157346898	10.40072157347895	14.110121825150399	14.642849101823256	11.701126999737506
197	221.5088224100352	221.50882241000718	248.96150135726407	203.80770505845885	172.33401342041515	10.405343562398208	10.40534356240787	14.143725326241933	15.57171722670113	10.129248547282616
198	221.68150084336884	221.681500843341	249.77403961539534	207.35636286217974	169.50085013940236	10.410080321868652	10.410080321877983	14.021749101027384	14.68875353651537	11.296691616921565
199	221.8521476113531	221.85214761132596	250.36269491677774	207.40763526810395	168.1630139440918	10.41515536755074	10.415155367559597	14.205981004599284	14.583053590112659	12.088663309687336
200	222.02051906222223	222.0205190621932	249.40562934614474	207.00913657235844	172.31771351465343	10.420665691442956	10.420665691452106	14.13776671555973	14.897164427661266	10.453965604274375
201	222.19085595344401	222.1908559534152	249.00667391580473	207.79820464389778	169.32971530827447	10.4268613697785	10.426861369787353	13.879374467289765	14.685473049760928	11.789882674236585
202	222.3667073008867	222.36670730085802	249.84435534193298	208.45996176598408	167.56933376475982	10.433555203732938	10.433555203741513	14.070642235954931	14.537311135273608	12.891102939044798
203	222.5482697512154	222.5482697511869	250.10928049552277	209.05542005919366	163.55830964401218	10.440566484202026	10.440566484210366	14.092576641432272	14.40900556780968	12.856649636427194
204	222.72901104297645	222.72901104294812	250.34729234735147	209.58320175643618	169.5077667406068	10.447868251141148	10.447868251149231	14.106298696110091	14.29294547207826	10.682139731264076
205	222.91259040401343	222.9125904039852	250.58602711467302	208.0182201433805	172.16395643721276	10.455507304692981	10.455507304700836	14.113767688091867	14.882616869862813	10.358066405242042
206	223.08968168833	223.0896816883018	250.8180821421007	207.886251174315	171.23152955479534	10.464044791336482	10.464044791344117	14.116574899306134	14.561743574275036	10.282504832376578
207	223.25755138703357	223.25755138700498	249.45669708965264	210.14033483243634	164.64248482657464	10.47352079872869	10.473520798736244	13.998545188021374	14.309548595238843	12.743139683356272
208	223.45453721799225	223.45453721796355	249.1153702434146	206.6246171339668	170.48108907433874	10.4838258045163	10.48382580452366	14.097497420109105	15.215063314680805	10.259771272399167
209	223.64802569288736	223.64802569285897	251.16094838166103	207.98222363730437	170.77218709764512	10.494929153866016	10.494929153873164	13.955197850960086	14.872958477580516	10.379455173834975
210	223.85109437785457	223.8510943778263	251.09830620381828	208.75223227594026	171.43632261713384	10.507734317582331	10.507734317589273	13.958617587415674	14.702977845165128	10.29566444205636
211	224.05242991290345	224.05242991287523	251.22683869040196	206.33540265925618	172.38494706496803	10.52110249427908	10.521102494285852	13.9657787136261	14.90078651528906	10.186150278001184
212	224.25084765675	224.25084765672193	251.49383180633026	209.32889356583485	166.61333477281605	10.534860212775024	10.534860212781618	13.964006115895636	14.46611386556755	12.64366296817229
213	224.43434903633428	224.43434903630543	251.74674090244622	205.71052020477313	172.90572107192838	10.547641306052842	10.547641306059452	13.962537213058278	15.864819632326574	9.966906648701086
214	224.6167530047774	224.61675300474872	250.84226573322303	207.02455825594555	172.8407412586843	10.560876422773552	10.560876422779964	13.809652095888303	15.35842454489817	10.139555841014511
215	224.80211383784209	224.80211383781378	250.3926117942062	207.83024105723024	173.7202111365655	10.574772402114327	10.574772402120551	14.27656569685546	15.16617915385064	10.07036485894271
216	224.98559824828405	224.98559824825577	253.28215995916645	208.534386916467	174.54363322045458	10.588857235781154	10.588857235787232	14.28634426217225	15.00566647643508	10.015509589951696
217	225.16971122240597	225.16971122237786	251.53202649879415	204.78404534386468	175.29442203149927	10.601708243001495	10.601708243007423	15.334583596275516	15.813492656359916	9.987781345558073
218	225.35289663829488	225.35289663826686	253.01652513855876	207.26861231527212	176.07398257872114	10.614209660502254	10.61420966050806	14.451154861756558	15.111970759721935	9.931877838597112
219	225.5353339056762	225.53533390564823	253.35000891106884	207.9946002312445	176.70994851304425	10.626261128499051	10.62626112850473	14.447698357443054	14.968998315286214	9.930747556256126
220	225.71828308910347	225.71828308907524	253.58126747496968	205.58418322539126	171.27747919798566	10.638555421916104	10.638555421921577	14.454974791284307	15.485065156687272	12.518405089363466
221	225.89962056396067	225.8996205639331	253.78888358852805	206.51937313468335	174.62988841351412	10.65108965107145	10.651089651076932	14.463843260296294	15.222380223755888	11.461928810211438
222	226.0786038970857	226.0786038970582	252.27250102574985	207.22944369484853	172.6297107845129	10.663811956188427	10.66381195619378	14.999555689009517	15.059394546903672	12.627039055942369
223	226.25419375835108	226.25419375832368	252.6254789670455	207.4853390353073	177.0792908518124	10.676706947622515	10.67670694762775	14.940839587091519	14.953369310937505	9.912148941712184
224	226.4145501431221	226.41455014309463	252.95573103613373	208.1495909611741	177.9618527496275	10.689446483860921	10.689446483865993	14.873945087810934	14.799558727397567	9.824996826927633
225	226.5933638967089	226.59336389668158	253.21323206700447	207.30658209233388	178.7592706591026	10.70225417297789	10.702254172982858	14.84890751764841	15.356694570202064	9.756487668971715
226	226.77684982160673	226.7768498215795	253.36446477270866	208.28268981828688	173.64081527290446	10.714942200620934	10.714942200625787	14.82847459352045	15.007409698301467	12.525314419029506
227	226.95671157222517	226.95671157219073	253.61558673227822	208.91268292504637	168.63046281773538	10.727660875988699	10.727660875993942	14.81068297763899	14.850246547448585	14.091316038901956
228	227.13272731154598	227.1327273115313	253.84661265707075	209.52092258742502	172.49604413299872	10.740575414182754	10.740575414186523	14.795234280173942	14.71321056009123	11.963476620870136
229	227.30124567520386	227.30124567518885	253.4440674017946	209.2848667610091	165.90509225387396	10.752088303067435	10.752088303071138	14.970496601174473	14.696378013533904	13.473071502640673
230	227.47380863534784	227.4738086353317	253.99868451526524	210.9545961845813	168.38721097779086	10.763679171728539	10.76367917173224	14.899210118393992	14.469551546896735	12.597774693392248
231	227.64478429821867	227.64478429820224	254.29767248111247	211.54272961832848	171.30653684327956	10.775441158750407	10.775441158754047	14.871660643392897	14.366895749323549	11.171649855819162
232	227.80854171427902	227.80854171426233	254.72187428182536	211.59628151430744	164.45029937034963	10.786836088846643	10.786836088850215	14.894885963983487	14.285543632837213	13.475792260257542
233	227.9705985827062	227.97059858268892	255.41080462265373	210.47803921195447	170.52753413980656	10.798386319268438	10.798386319271941	14.9715321637509	14.239091428835367	11.162005708446557
234	228.12932231071346	228.1293223106943	254.93092200668482	211.55482471144305	170.99684998842196	10.809833637362093	10.809833637365948	14.831880120469416	14.067206678234255	11.084912944656745
235	228.28563286187585	228.28563286185602	256.33244810090264	212.18175346709958	172.0424280775582	10.821299532718527	10.821299532722428	14.952829325021856	13.984929021709004	10.935888192305438
236	228.43918333782958	228.43918333780977	256.5869821619361	208.39514706694885	173.00238606351567	10.832745621503244	10.832745621507051	14.912670595165011	13.389031871815932	10.818963419805648
237	228.5880115304626	228.58801153044269	256.8108590601322	210.49651786742575	170.73613706626398	10.844009235350946	10.844009235354703	14.870865750652978	15.285568738188955	12.138248083032236
238	228.74361433088555	228.74361433086546	256.59338474356076	211.3087083731829	170.8366681898504	10.857833047232997	10.85783304723669	14.929872573047609	14.788319260665057	12.214778691539637
239	228.89004135399756	228.89004135397775	257.466279070202	211.82538665796122	171.6998330101995	10.873185201648047	10.87318520165164	14.733998486562912	14.41116034601337	12.197932795961794
240	229.03587005386808	229.03587005384816	257.66367067132023	211.98826365124052	174.1944865866694	10.888208386816093	10.888208386819626	14.691484421679483	14.14789913908446	10.981983682151506
241	229.18013022842632	229.18013022840532	257.8346354117566	206.08014225313286	174.6157655068825	10.903269147978522	10.903269147982135	14.648058070147343	14.016101238834432	11.031563770575861
242	229.32303456734084	229.3230345673197	257.574344656189	210.8638587671645	175.36751190284755	10.918379119119185	10.91837911912275	14.600161154980606	13.695079741972568	10.972110668967074
243	229.46467183876652	229.46467183874537	257.07672013580714	209.0385863225803	176.0325613193088	10.93353792439532	10.933537924398832	14.753236016229364	14.151503035213796	10.941800399567311
244	229.60476195484077	229.60476195481948	258.33262480274146	209.83880412735277	173.6887956335385	10.948786621956552	10.948786621960023	14.465908167715707	13.67791964547976	12.303837170256903
245	229.742576277363	229.7425762773416	258.2624620766577	209.54509362823993	173.94063089374387	10.96447864564296	10.964478645646386	14.309705795832716	14.498259843032661	12.378283471899314
246	229.87873716738125	229.87873716735976	258.5119749691502	210.05107715506182	173.788631565111	10.98074460933597	10.980744609339354	14.368405661399116	13.9845303244451	12.63097255093279
247	230.0114208590317	230.01142085901006	258.7208341465749	207.87457104542094	175.55744262202154	10.997280824234425	10.997280824237738	14.300884613622898	14.19734137146764	11.874971889616104
248	230.14335855325496	230.14335855323415	259.00333385004046	207.6474003697955	172.2591940918523	11.014200206829322	11.014200206832495	14.258557413521753	14.4489175855026	13.094614876300898
249	230.2734658169829	230.273465816961	259.27048335000234	208.5458986279457	173.85618148061025	11.031108894987813	11.031108894991078	14.222315312340013	13.907921785405026	12.835354533745916
250	230.40401937265483	230.40401937263283	259.84612074661374	209.0892855031161	173.1542754684785	11.047760675036898	11.047760675040136	14.313586135028428	13.648661876918748	13.035009090937574
251	230.536124411999	230.5361244119769	260.4618581867425	205.5015343560863	176.78709256491334	11.063578629898478	11.063578629901674	14.449324380148834	12.533225111237734	11.651285438583802
252	230.6709582399972	230.67095823997508	260.50663445480245	209.4038664807886	177.10799249777122	11.078914461100824	11.078914461103984	14.334316161779173	12.970227917926064	11.632507703880924
253	230.80705251554528	230.8070525155231	260.630986837085	205.97053946996107	169.31546510018558	11.09396709498135	11.093967094984475	14.28471036301721	13.546117467878155	14.875621269403554
254	230.9440895037909	230.94408950376862	260.93975673914633	206.85270846712254	177.98586471087938	11.10878706592607	11.108787065929166	14.288018873642216	13.069629867647885	11.549090646111598
255	231.08130764443519	231.08130764441287	262.6099741831839	207.30368328762862	177.2924540164186	11.123494057936908	11.123494057939972	14.00522042249258	12.797502130958755	11.807364814675262
256	231.213956329848	231.21395632982387	262.2503953338879	207.6865345015616	173.30163198476393	11.138575300138024	11.138575300141458	14.053724689813455	12.558286453280079	13.908547882166033
257	231.3475211057172	231.347521105691	262.5812396632754	206.36725038014944	176.4441052023905	11.153426422280459	11.153426422284003	14.02669630744164	12.694603013222729	12.453200486141622
258	231.49351337726407	231.4935133772381	263.44365074910553	204.48236197990911	172.20195344368432	11.166890433574775	11.166890433578226	14.078738995461563	12.774825028951618	13.226176451297404
259	231.63776114264766	231.63776114260665	264.8011921370039	208.3901846644147	176.95089022547722	11.180564634571981	11.180564634577147	14.372222400742876	13.309071554415949	11.78373918881576
260	231.78047736723497	231.78047736719384	264.6363215223753	207.00001872746716	168.52465241607752	11.194406815722298	11.194406815727463	14.436835458965353	13.186469758197312	14.64240843903134
261	231.9207792457328	231.92077924569207	264.90558284535	210.98856042270458	176.90741685955913	11.208475275985101	11.208475275990152	14.428146826569398	13.669606815197628	11.685641506903604
262	232.059473900013	232.05947389997226	265.16046309517844	210.45120667492782	176.7698077193223	11.22267573168432	11.222675731689318	14.420795004905344	13.65336978440151	11.786285075762315
263	232.19642605446586	232.19642605442573	265.40545415316564	211.02850949853982	177.4226178304135	11.23693030825388	11.23693030825884	14.413001915331703	13.449349412066724	11.714633526434522
264	232.33169473144983	232.33169473140933	265.64651957312816	211.27775476209598	177.95178470011285	11.251275160661226	11.251275160666081	14.402853371273876	13.270064653357064	11.680240079410163
265	232.46526688021592	232.46526688017573	265.0101594506865	208.3334018085327	174.4467916438955	11.265675369766495	11.265675369771282	14.8639717624745	12.777747652303532	12.978298900919553
266	232.59893990297573	232.5989399029357	265.3396847676832	212.39446166768997	178.45257284843152	11.280055816185586	11.280055816190309	14.790250925254373	13.238443051708902	11.574340454280067
267	232.73125307255523	232.7312530725154	265.6247019010077	212.962884314803	178.89829714541247	11.294553752958603	11.29455375296327	14.738714300404729	13.257257439369114	11.544241054291959
268	232.86189334742133	232.86189334738157	265.68274907543645	210.95922406734198	179.4021352068166	11.309157080833653	11.309157080838263	14.697979094812132	13.022678615127074	11.5190561937688
269	232.99135115684686	232.99135115680733	265.9266006130872	212.61689586838554	176.7921155537733	11.32385535791983	11.323855357924373	14.669470775590158	12.875294249558149	12.900945520758672
270	233.11924589832753	233.11924589828817	266.1672744739403	212.77538587121126	179.72959056066918	11.338684631556985	11.338684631561474	14.64217662949117	12.742494629573253	11.59951508728828
271	233.24506281449376	233.24506281445457	266.39813266751145	213.86145188570896	173.88980836149912	11.353618399266367	11.353618399270792	14.616661193625092	12.572798273215291	14.2004016560789
272	233.36984903930718	233.36984903926816	266.25924475188657	212.8389750258697	178.45830942451394	11.368608431888097	11.36860843189248	14.64813302353014	12.32822520093131	12.130685873905465
273	233.4947500867537	233.49475008670484	266.3652059374637	214.21341635854245	178.7616826468783	11.38324881527769	11.383248815282876	14.646089290048584	12.264867568943211	12.142252102658048
274	233.6192777876182	233.6192777875898	266.6303765514227	212.7084480464107	176.48390369189164	11.39762952317159	11.39762952317496	14.64498500010548	12.981631461853977	13.300452338982781
275	233.74270885891033	233.74270885888177	265.9453669907883	213.9716825355181	178.54769064915408	11.41206304347525	11.412063043478597	14.35941084234512	12.334865545946068	12.397316174882622
276	233.8632647149516	233.86326471492302	265.19775949286344	211.721468757654	179.141712438979	11.426579634030698	11.426579634034	14.581016294608448	12.210002571106807	12.329057487763741
277	233.98295525183627	233.98295525180743	266.5451924563389	213.13547869385718	179.82758409928454	11.440927175381034	11.440927175384328	14.291694715033563	12.203803411060516	12.218949633217264
278	234.10370255794334	234.10370255791432	266.7612941681659	209.12016588642825	176.70075671494786	11.454559932540027	11.454559932543285	14.270347169309115	13.609303627511304	13.427485291479822
279	234.22311762136843	234.2231176213393	267.17973798921054	210.4715257674204	171.28815016897465	11.468128338040602	11.468128338043828	14.202721489625326	13.197728551635755	14.214223879297414
280	234.3411422687238	234.34114226869448	268.3760622366842	209.18946040830014	177.23962971777425	11.481742276977169	11.481742276980377	14.20346058006854	13.882204991045677	12.280709309142512
281	234.45703568548007	234.45703568545062	268.6243406535393	210.45018146016372	177.13178331339918	11.495395189432491	11.495395189435694	14.189294064003207	13.465649558559011	12.148055701169616
282	234.56939247387302	234.56939247384346	268.858253426752	211.41602908125046	173.58192493187875	11.509075187931433	11.509075187934608	14.175230391411937	13.221889013729022	13.168812839201951
283	234.67425924164814	234.67425924161844	269.0722524138912	210.98509252755545	177.8245893470325	11.522467337485224	11.522467337488356	14.15991742384763	13.54113617750238	11.708071255685846
284	234.78649161521008	234.7864916151802	269.26365476187664	210.93377270601596	178.74062442291492	11.535579332030283	11.535579332033402	14.141908002947309	13.8456382908404	11.595166577444253
285	234.89706700736247	234.89706700733248	269.08907523413853	211.87780236811784	179.60331733020584	11.548468252437571	11.548468252440662	14.254020852120753	13.5593231227443	11.498907425035945
286	235.0067716584317	235.00677165840156	269.45577503762934	210.77297363179463	180.40596797097322	11.561354013766328	11.561354013769405	14.163400299723332	14.017893779816433	11.41654974675788
287	235.11534930004373	235.11534930001355	269.62933319660647	211.93110527890846	181.15812789937502	11.574232872296191	11.574232872299264	14.143794975095112	13.655289557001524	11.345766332254307
288	235.22260152654292	235.2226015265127	269.7964237820205	212.66611145142906	181.86690628449733	11.58712593682502	11.587125936828055	14.124732148672734	13.49869377056842	11.284973218145577
289	235.3284525474927	235.32845254746238	269.9532848367985	213.35419953132333	182.53733022083046	11.600015152453889	11.600015152456926	14.106482392883406	13.36276296546697	11.232892588630108
290	235.43467581563908	235.43467581560878	270.10307988788	213.9943115843735	183.17440847179634	11.612291708186916	11.612291708189922	14.08876614141174	13.24113680607702	11.187968801437792
291	235.54194491661138	235.5419449165781	270.24821587072313	214.58933403881187	183.77812246127115	11.624023663007765	11.62402366301145	14.071688711541135	13.131066657088507	11.150124746799527
292	235.64839889160285	235.64839889156977	270.3887033210477	215.1603952273769	180.90419865694318	11.635787645202168	11.63578764520577	14.054716515101314	13.035256127060604	12.568170482133663
293	235.75409002572408	235.75409002569097	270.5670603865542	215.6960561869272	180.10041219303247	11.64758163348526	11.647581633488826	14.058493566468087	12.950653575613197	13.009503660039629
294	235.86033103590051	235.86033103586735	270.7762255950422	214.38404292971325	183.9625564099002	11.659040136525787	11.659040136529326	14.08208211346767	13.353156815141146	11.513849866353073
295	235.96811920702518	235.96811920699201	270.8995780432251	215.3212487322452	181.30149657909456	11.6700620118404	11.670062011843909	14.068585611077289	13.103338719692948	12.607655775256337
296	236.07568594754923	236.07568594751592	271.1499759139313	215.894842277106	185.04181504470225	11.681035723443145	11.68103572344663	14.071818145967546	13.002889280083753	11.427651008604224
297	236.1827621855042	236.182762185471	270.872992725712	216.4339017847964	185.68776109745787	11.6918871680579	11.691887168061362	14.007614675067543	12.910875317453689	11.34988772993429
298	236.2889208372631	236.28892083722977	271.0496368857133	216.9428484893452	186.25833659144035	11.702748850906847	11.702748850910275	14.001668862194613	12.82679122238633	11.290270984670853
299	236.3939978144886	236.39399781445536	271.1762890513191	217.42538682072714	186.767311608493	11.713600586372445	11.713600586375836	13.989222499708093	12.748747121565176	11.245321816885784
300	236.49503217946022	236.4950321794269	271.29870771930354	217.89105306990524	184.0215044019086	11.725549649884742	11.725549649888114	13.976797768915835	12.67625427033586	12.475227401342826
301	236.59889443873845	236.59889443870526	271.42048572321534	218.33922111765548	186.37824098278352	11.736046346589447	11.736046346592783	13.966021636759718	12.608445329604727	11.42216672925695
302	236.70587789608288	236.70587789604969	271.644142537174	218.76926940870976	186.98183309080434	11.745142626124057	11.745142626127372	13.998200047843293	12.544096223425802	11.344239019528612
303	236.8121013208074	236.81210132077416	271.5739442324034	219.18607878360672	187.49054564329927	11.754251143605135	11.75425114360843	13.916682880881636	12.483249836052604	11.300209751209664
304	236.91765133160058	236.91765133156744	271.65790023779255	217.17761425684165	184.1713764912296	11.763394466356257	11.763394466359522	13.903418729571909	12.547940478104188	12.80469660519718
305	237.02034095363146	237.02034095359838	270.84908856779924	218.35775054108908	183.65506071891366	11.773322162839127	11.773322162842373	13.87282851767853	12.316706280489228	13.07745843988444
306	237.12254010739625	237.1225401073632	271.1403658127595	217.19174234955702	185.7388653496234	11.783186418052182	11.7831864180554	13.850885238993174	13.000747788063455	12.056480901942686
307	237.22455948941013	237.2245594893771	271.2418742296443	217.89138386124753	186.32823823672803	11.792917043919083	11.792917043922275	13.838407091632419	12.777789885837459	11.963048856161752
308	237.32572405195745	237.32572405192445	271.34025737744736	218.36856456512632	186.92256578926504	11.802762764910382	11.80276276491355	13.825944054505637	12.676595569327514	11.874184451807487
309	237.4262137352463	237.42621373521345	271.43399205547587	218.82672349504318	187.4949330941026	11.81267431450372	11.812674314506856	13.813843729092806	12.588309058517487	11.800312760781251
310	237.5260203351658	237.526020335133	271.52512734394963	219.27022080100002	179.54477327045947	11.822626027795932	11.822626027799052	13.801192947923871	12.509676475506062	14.228615191194462
311	237.6239181884322	237.62391818839956	271.2531697639095	218.08492998715528	185.70277238658798	11.83298565531298	11.832985655316064	13.827215965349163	12.611821525340245	11.698973747050431
312	237.71911365105294	237.7191136510199	272.01680324005696	220.75146132447082	181.6967714723549	11.843947150601805	11.843947150604949	13.76092146219421	12.460590117729954	12.784487143528164
313	237.83352765861022	237.83352765857737	270.9297860971632	220.84064755427517	185.79435079100415	11.849831734439942	11.849831734443047	13.836591040676973	12.347184954427238	11.945907652578708
314	237.94087732845387	237.94087732842078	271.14982915451924	221.09035535708597	185.13830309837687	11.857595978618905	11.857595978622074	13.798018768238027	12.274030145233262	11.89462135740762
315	238.07257637714557	238.0725763771126	271.209998552947	220.77921248301732	185.46302751835918	11.858651530946833	11.85865153094996	13.78727319782873	12.218192350339313	11.895283212829122
316	238.20142295062595	238.20142295059307	271.26966540838833	222.5145689605028	185.8024602241986	11.860453399307854	11.860453399310982	13.777157731606527	12.290342353565359	11.893684994667773
317	238.32904570292095	238.32904570287803	272.3004676082823	222.81462182066699	186.24441289657517	11.862537501229395	11.862537501233001	13.70533134382849	12.2607822182226	11.84480778796532
318	238.45547959715034	238.4554795971076	272.30505023796985	223.06935535633903	186.6145339132558	11.864877486999228	11.864877487002795	13.694394331950935	12.231796629242286	11.818912388383158
319	238.57997104147933	238.5799710414367	271.5446184858675	224.47190161913656	187.03302929435193	11.867733673477497	11.867733673481027	13.871448382861573	12.14535470734461	11.773733064679508
320	238.70330272567958	238.70330272563717	271.1525067489433	222.2136691687204	187.41985498471723	11.870867962184702	11.87086796218821	13.7183269169523	13.013691806347483	11.739535040518799
321	238.82360773601124	238.8236077359691	271.5785703836741	224.8972303294106	184.80165968855752	11.873960945505283	11.873960945508745	13.710014808848584	12.075210123973362	13.18269816475337
322	238.9461469036798	238.94614690363775	271.56349620767696	225.00282420502933	184.50179663301773	11.878205294044358	11.878205294047824	13.688970155386317	12.091702544933073	13.283509155612496
323	239.06796971315208	239.06796971311022	271.8091833296562	225.27555839144495	186.96299221393892	11.882546488403833	11.882546488407272	13.690865675549942	12.086533421464921	12.073633964399564
324	239.18822992694746	239.18822992690582	272.52398656488066	225.53758952256257	182.7964858389033	11.886968423345108	11.886968423348515	13.814470279999634	12.083252997518883	13.542887726925139
325	239.30799010388975	239.30799010384825	272.58015659886286	225.78523201113384	184.67995034420983	11.891443709504198	11.891443709507566	13.790453331053932	12.084262718238085	12.65537549405621
326	239.426662040259	239.42666204021768	271.5614974214663	226.01901082439116	185.06901173543218	11.89613699093261	11.89613699093596	13.639823056156196	12.09015373381489	12.626936033785052
327	239.54375931688256	239.54375931684132	271.8351938039299	226.22448224663032	181.20532397273496	11.901116063605178	11.90111606360851	13.667916813958943	12.10079757228079	14.692641200685026
328	239.65590503945	239.65590503940902	271.8734577472413	226.428398070799	185.34425029887404	11.907609859414462	11.90760985941774	13.661578931617978	12.116883931570262	12.744983387034912
329	239.77087497157666	239.7708749715357	271.9202246566234	225.53122181824256	186.10106353909282	11.913144903634535	11.91314490363779	13.653789975171696	12.454080037640674	12.565384184850291
330	239.8850012220765	239.88500122203575	270.8261144357881	224.37953725029314	186.58997944525998	11.918827477759029	11.918827477762257	13.641237889700703	13.065142924421407	12.500673975644945
331	239.9982585565533	239.9982585565127	271.00651567859774	224.84517404273703	187.0245129864785	11.924644255751769	11.924644255754968	13.619746020034595	12.9515357530614	12.45981861946937
332	240.1102619101655	240.11026191012508	271.07190030661405	226.81348989001245	187.41236001959433	11.93050190281652	11.930501902819673	13.610386637853923	12.674316161641167	12.439924646460065
333	240.22132909001374	240.22132908997352	271.13187801523463	227.3501783527258	187.88692554013159	11.936477997964767	11.936477997967895	13.601720567215247	12.603645682923798	12.397336505437414
334	240.33184782607768	240.3318478260376	270.1115582009026	227.80263108818136	188.44512703551536	11.943078172778776	11.94307817278188	13.91009170264807	12.535114505534608	12.345672628732652
335	240.44061375154743	240.44061375150753	271.59020531810836	228.2141424687082	188.49459261390507	11.950090998198531	11.950090998201613	13.521456671892013	12.471102526907217	12.419859372121946
336	240.54841687865078	240.54841687861114	271.0855753909525	226.3969910898582	188.88556231640624	11.957288525193322	11.957288525196352	13.547400020863716	12.563992056514156	12.38817241221709
337	240.65518128788813	240.65518128784856	272.82271094954086	228.8226757963679	189.38136937497472	11.964638750757167	11.96463875076018	13.554942133310774	12.333668808393405	12.309899264713946
338	240.7612408958561	240.76124089581674	272.4511788684511	229.23974125493433	182.8286430635092	11.972070813450742	11.972070813453719	13.630287617106998	12.29048174539459	14.912731085520248
339	240.86616470753614	240.86616470749698	272.5716772001268	229.62306236434995	187.52968453958093	11.97954059844286	11.979540598445794	13.63103102942571	12.24780132142868	12.762251520122874
340	240.9704087377935	240.9704087377544	271.2562468248325	227.69607380261917	187.8804736830108	11.987034811031892	11.987034811034812	14.305032273163267	13.08104715069045	12.72007821919726
341	241.07492999627763	241.07492999623886	273.72386870160534	231.60955745043626	188.44573359007552	11.994416733886156	11.994416733889041	13.406818771578063	12.162998944242217	12.628542839078863
342	241.17879046582613	241.1787904657874	272.43720921005547	228.35103652658657	188.96803411396274	12.001915781663838	12.001915781666707	13.821758138809985	12.213415686998951	12.554751938586655
343	241.2821127599444	241.28211275990583	272.60853617054426	231.4282888305791	189.4558053573575	12.009500326859117	12.009500326861954	13.802231306273079	11.888885474968921	12.494212291151102
344	241.3847093789401	241.3847093789017	272.76978613513876	231.77862906364274	189.91756323951736	12.017107882326298	12.017107882329114	13.784473609943364	11.874997537866896	12.443242870699338
345	241.48616949472475	241.4861694946866	272.9268773837588	232.12865326423469	185.68013818445758	12.024684122939664	12.024684122942455	13.767466766432616	11.855283573316967	13.75503787790951
346	241.5887628197324	241.58876281969438	273.0688660936355	232.43907975688958	187.71143209287914	12.031928082955016	12.03192808295778	13.75230458412751	11.83396618683135	12.764845972605867
347	241.6925419279614	241.6925419279236	273.432740009079	230.74876743086818	188.39482201318688	12.038896141719322	12.038896141722057	13.730088864577555	11.95548680941043	12.620572738058161
348	241.7941796261282	241.7941796260906	273.5538012726673	232.55811616147466	189.00024180224278	12.046197171823614	12.046197171826323	13.715612676898669	11.743885881922102	12.516431428362944
349	241.8948162759048	241.89481627586727	273.6720187071558	232.8165082918857	186.15835959111587	12.053612722827204	12.0536127228299	13.705737830218872	11.723386831998702	13.879595700016097
350	241.99646778415163	241.99646778411426	273.7766544430498	233.03451543899791	189.6985735948066	12.060627517349374	12.060627517352046	13.698831972492965	11.694335991080063	12.41561018470151
351	242.09642636710223	242.0964263670651	273.8793095998876	233.23533974694575	189.554851286825	12.06739685471464	12.067396854717284	13.694345289245076	11.664247676422589	12.509934364262817
352	242.19547798130148	242.19547798126442	273.9925175313468	233.40016454027185	190.01778511365032	12.073737165224593	12.07373716522723	13.684207030432635	11.630356335864452	12.475464605641672
353	242.29799043584507	242.29799043580803	274.01993390388395	233.5571863357532	190.63074209195582	12.079567849256437	12.079567849259096	13.698252175876114	11.598559278828818	12.372104102386
354	242.401067383155	242.40106738311778	274.18067330834646	233.7026682358529	191.1888351664345	12.085150574550466	12.085150574553028	13.670737956298783	11.567442820421734	12.290916552250126
355	242.50352269653237	242.50352269649593	274.28785776643826	233.8260423890736	191.704338954724	12.09062987276746	12.09062987277012	13.659889367481602	11.534359675772766	12.226311577245754
356	242.60718828352822	242.607188283492	274.39185146053774	233.939942932943	192.19072762117227	12.096435095589882	12.096435095592515	13.649617306691287	11.505086627626635	12.171678094444783
357	242.7105719033446	242.7105719033085	274.49271643997145	234.04052913577104	192.65472026355053	12.102274258221398	12.102274258223993	13.639746048900129	11.476790938084772	12.123973866102139
358	242.8128342092078	242.8128342091719	274.5902128166546	234.1350606374524	193.0977337821059	12.108158138235389	12.108158138237958	13.630239402790163	11.449887285458898	12.082047772680337
359	242.91250101926286	242.912501019227	274.55332154390095	234.2213860999319	190.81572814494862	12.11403794188724	12.114037941889787	13.597405235221679	11.424564785868037	13.233936792478277
360	243.02093075974435	243.02093075970865	274.68222855875194	234.30100178734142	192.45537038990565	12.118260362133173	12.118260362135656	13.595041003133067	11.400425715010243	12.48616602550152
361	243.129285244814	243.1292852447664	274.7700732416782	233.9018594787432	193.02981582127023	12.12147606063868	12.121476060642658	13.586096515470016	11.531410795111102	12.380209825971678
362	243.23810222994686	243.2381022298995	274.81770918966106	233.9648200296159	191.38681823958018	12.124684513184004	12.124684513187926	13.566686337505192	11.508784580376892	13.52606465890446
363	243.34600479784115	243.3460047977942	274.9816889061144	234.10457605904097	193.25789898065597	12.127970230778017	12.12797023078188	13.581816657816919	11.489681991722083	12.572922099236596
364	243.45292023532616	243.45292023527935	275.06486890499076	234.27731904411954	193.9933312573031	12.131296043563363	12.131296043567186	13.575107053221434	11.47949237582425	12.382026125959872
365	243.5590486700478	243.55904867000118	275.14348170003234	234.43314362202875	192.2497061100097	12.134724192493342	12.134724192497131	13.568970678738838	11.472022352409692	13.228520710562615
366	243.66430605852628	243.66430605847995	275.20901569913826	233.3451780096072	195.7839401762514	12.13824834201644	12.138248342020178	13.563340823228867	12.08282960103668	12.11192161751577
367	243.76570055307673	243.7657005530314	275.27512612303394	231.18487807046793	196.43702114075327	12.142696452437493	12.142696452441008	13.557132872673552	12.127305567074602	12.04547468202433
368	243.86474158710368	243.86474158705775	275.34485441562884	232.6930967090652	197.19009234846686	12.147684255829553	12.147684255833255	13.550138141602217	11.953964283724037	11.924993705524178
369	243.97104362693443	243.9710436268887	275.41211443431786	233.14747481760696	197.63910128308618	12.150649530556993	12.150649530560658	13.543575749989056	11.911948713071627	11.902649309942541
370	244.07665150610399	244.07665150605854	276.69641383786376	231.38130292949592	197.900470862623	12.153709441860597	12.153709441864203	13.771250292181083	12.826607447913123	11.933684189258914
371	244.1820806248686	244.18208062482321	277.3211780057785	234.320215705856	198.21076731721453	12.156558820730238	12.156558820733872	13.970621187567817	11.765341358906273	11.940754186153267
372	244.28640590290442	244.28640590285923	277.36128969861494	233.94478861009196	198.50367552776305	12.159422531474	12.159422531477599	13.958268288339276	11.841133449732224	11.947571566893211
373	244.39002445512295	244.3900244550781	277.4031296243862	231.49658622593736	198.7745458178605	12.162372239610958	12.16237223961449	13.948174779373424	12.33923387438055	11.955042012846114
374	244.4930198353227	244.49301983527806	277.44124698270826	232.19959493569604	199.1029667981178	12.16536547251497	12.165365472518465	13.937731995187296	12.103046742190102	11.96057361552698
375	244.5953463603263	244.59534636028195	277.4738101172907	232.26341486893637	199.39637245328612	12.16843005042265	12.168430050426096	13.92581512215045	12.113624060034347	11.96832915655584
376	244.69663797195935	244.69663797191518	277.50491276850084	232.320226537291	199.66094182315268	12.17160653106166	12.171606531065072	13.913857617620733	12.132237377781866	11.979107011706022
377	244.79766955601838	244.79766955597438	277.5476023255636	232.3634001959668	195.5679304096153	12.174818810871924	12.174818810875292	13.906872063037776	12.159254883653706	13.639050902210345
378	244.89963451938323	244.8996345193395	277.58451583023975	232.41213503574608	198.2913359118645	12.177789141188526	12.177789141191846	13.898132782691974	12.190054610638935	12.230745637592484
379	245.000953668078	245.00095366803455	277.6206047212702	232.4505222468034	198.2571887131611	12.180829434381737	12.180829434385021	13.889267704130422	12.225151725723666	12.322499137465176
380	245.10163712611708	245.1016371260739	277.6494702808368	231.617971852584	195.46669795745132	12.183936933337021	12.183936933340252	13.878120757043826	12.421278805965873	13.287910874124945
381	245.2020983642654	245.20209836422245	277.44413189366765	233.44042185675008	195.88663222553055	12.187039939894909	12.187039939898112	13.876670045403488	12.318255794590717	13.54809128339194
382	245.29794701279312	245.29794701275023	277.95550951942226	233.54559036899428	197.30948689795576	12.190948392282266	12.190948392285442	13.869563061293524	12.29739392286026	12.77478432244804
383	245.41403934344592	245.41403934340323	278.00708472284754	233.61287912325366	197.857928386219	12.190580280381155	12.190580280384273	13.867718503289565	12.276623698994609	12.618410386887314
384	245.53208012966877	245.53208012962656	278.05981772299253	233.676425718794	198.33878066967975	12.189834894857366	12.1898348948604	13.865830621890353	12.259948853637988	12.511820105301464
385	245.6505344289817	245.65053442893975	278.1116416367913	233.7264358192347	198.78100280792972	12.188969226195649	12.188969226198667	13.864170922209876	12.24678030527958	12.43088041675125
386	245.76839306903042	245.76839306898884	278.16315021013577	229.53074574705673	199.17287094240146	12.18824682515475	12.1882468251577	13.862772374859407	13.278304179073167	12.381167063856756
387	245.88400261548202	245.88400261544058	278.08869108556456	231.03546917463646	199.83420182977196	12.188112091660622	12.188112091663559	13.8415856382263	12.570282420594982	12.232937085966912
388	246.0041390986811	246.0041390986407	278.3154211328985	229.92253979654004	199.84515760541638	12.186414231663683	12.186414231666305	13.86968993056964	12.502004907591212	12.350612765195814
389	246.12874222100706	246.12874222096696	278.3543793186925	231.19163014107707	196.06268575758497	12.182884413979162	12.182884413981734	13.868091092352273	12.42827653787774	13.81361336876143
390	246.25254127145024	246.25254127141042	278.3935089974862	231.44678975473383	197.38193913699342	12.179334173355146	12.179334173357704	13.866277313027012	12.41658169228673	13.164688105763247
391	246.3752707591728	246.37527075913317	278.43038534663856	231.74277642637335	197.78779977464313	12.17600227158571	12.176002271588231	13.864086323814089	12.384580096858901	13.113600797468582
392	246.49678237982968	246.49678237979023	278.4682612215049	232.06818809380616	198.1680411252985	12.172903094031287	12.172903094033787	13.862346860462461	12.36052014419575	13.086004562664606
393	246.6179208708366	246.61792087079354	278.50758088781777	232.37474867593625	198.7357585968011	12.169964052639735	12.169964052642653	13.861095785292802	12.341722274819142	12.984563067117193
394	246.73914225631017	246.73914225626748	278.5466657650784	232.66285898322735	199.25452914383834	12.167119207268133	12.167119207271016	13.860084010153562	12.328719719988335	12.905311844174458
395	246.8590519723688	246.85905197232634	278.58562365317744	232.92359282458906	199.7372380938914	12.16450750911715	12.164507509119986	13.859256761397255	12.321824798486633	12.841411999348495
396	246.97803950656646	246.97803950652047	278.6248186118035	233.1756082067649	200.19324512908668	12.162080032831815	12.162080032835053	13.858687943855378	12.316370898919654	12.788659348392343
397	247.0973707911827	247.0973707911371	278.6679373127827	233.47370601208652	200.62585177605996	12.159686311689372	12.159686311692559	13.85799809725384	12.300078553023738	12.744647496793688
398	247.21578126975683	247.21578126971153	278.71370854755145	233.75685090776614	201.0413087590332	12.15746669056672	12.157466690569875	13.85722019682506	12.286128526980173	12.707145947075395
399	247.33324932134855	247.33324932130355	277.4694235979582	234.02305472035604	201.4422265125183	12.1554189378583	12.155418937861405	13.735818546348854	12.274390892932924	12.67477644967516
400	247.44483017098068	247.44483017095004	278.5434038430168	234.28985991228404	201.82889083854744	12.154101631388617	12.154101631390102	13.805653094698762	12.26495110800061	12.646987412647988
401	247.5600505400502	247.5600505399986	278.58272340686585	234.54896389662423	202.20249458499507	12.152425168104969	12.152425168108826	13.803520917971284	12.257401535370029	12.623177902472477
402	247.67638999308917	247.676389993038	278.20259503186213	234.8057007097278	202.57099054861365	12.150674292233441	12.15067429223721	13.769653773766446	12.250762062401975	12.601350606188815
403	247.79136184134703	247.79136184129618	278.5179832584272	235.04445908630066	202.95534484230728	12.149116476943686	12.149116476947391	13.780730893196862	12.245993964536515	12.575221474920493
404	247.90513555293558	247.90513555288507	278.5429315311211	235.28427592955933	203.31810427451336	12.147690981696146	12.147690981699794	13.77597689846603	12.242813082426908	12.554458521919656
405	248.01739346451478	248.0173934644646	278.59174750034975	235.52061979048628	203.7010240319616	12.14641238450437	12.146412384507947	13.766841506098276	12.240984302838225	12.5286831294427
406	248.12823707817017	248.1282370781202	278.6292062369171	235.7514903873003	204.07366379223993	12.14522524105532	12.145225241058846	13.75759870331626	12.240281691497819	12.505608215358711
407	248.23809004133935	248.23809004128984	278.6660317474181	235.97693025501508	204.4344147123961	12.144204636510421	12.14420463651387	13.749321852228682	12.240630707987203	12.485538538128866
408	248.34717960001527	248.34717959996604	278.70083341172125	236.19678346404197	204.77418245169008	12.143294657239293	12.143294657242702	13.741581463807671	12.241921383602367	12.470365966752249
409	248.45548402511034	248.45548402506148	277.90609281808787	236.40590555976706	205.15264332422143	12.142495260061441	12.142495260064777	13.92577199807497	12.244278110961943	12.446758984594739
410	248.5626160376966	248.56261603764807	279.1691784231508	236.608167237832	205.50626158551069	12.141732153627444	12.141732153630734	13.683869836839477	12.247831471031848	12.438850842245158
411	248.66895327547755	248.66895327542932	278.8656488707886	236.81003577410218	205.8808743676044	12.141104824096757	12.14110482409999	13.721304035511501	12.252416363625988	12.414992351572431
412	248.77444538654746	248.77444538649945	278.8550230878526	237.00635694475474	206.33893582062296	12.140547797653731	12.140547797656914	13.741465817905313	12.257813849632036	12.344525517380502
413	248.8791816751262	248.8791816750785	278.97078734522	237.1958598983291	206.75712906372897	12.140081411431543	12.140081411434677	13.74195014553092	12.263919338803987	12.292104507888734
414	248.98314358472314	248.98314358467582	279.08445424428277	237.38454381569096	207.1289050417812	12.139717471409487	12.139717471412562	13.742591167543708	12.271353436077668	12.249923948062657
415	249.0864329471412	249.0864329470941	279.1942544787599	237.56888128001802	207.51387008531182	12.13944527204707	12.139445272050102	13.743322793281912	12.279420553448329	12.21629839694548
416	249.1892957619592	249.18929576191238	279.30184270291005	237.74942334875016	207.88905245600068	12.139238504773475	12.139238504776452	13.744210587573749	12.28809348457981	12.186464202839755
417	249.29275538039153	249.292755380345	279.40607969842563	237.92647193433228	208.23796818618385	12.138972536222385	12.138972536225316	13.745538262124338	12.297377158839382	12.16185807611339
418	249.39492626136945	249.3949262613225	279.5077207605177	238.10018788069377	208.5854605534076	12.138812797019753	12.13881279702255	13.747144071104366	12.307234764307987	12.138145475444906
419	249.49619053365066	249.49619053360848	279.60695529489703	238.27078556602623	208.93436055328345	12.138737152218924	12.138737152221339	13.748932722997868	12.317612963188362	12.11689232673128
420	249.59104481163908	249.59104481159724	279.70431861316234	238.43837744951676	209.27598806713857	12.139329973476947	12.13932997347932	13.750814460033212	12.328471437543255	12.098114918598297
421	249.69776357157716	249.69776357153557	279.7987633444239	238.6042809147556	205.4436257704312	12.138557150143669	12.138557150146005	13.75286642579828	12.339770675896451	13.629293468300299
422	249.80673152437313	249.80673152433167	279.8911647651116	238.76782612652514	210.01056643623232	12.137690111562312	12.137690111564652	13.755058876627624	12.351460290948289	12.07370495253763
423	249.91463747453525	249.91463747449407	279.9742953655092	238.92495042993883	209.36461554524382	12.13699396593935	12.136993965941649	13.758637157524252	12.363892762408037	12.076201711642872
424	250.02186083467942	250.0218608346385	280.0621323121432	239.07907239653088	209.80851850325274	12.136435062925965	12.136435062928225	13.761385335161492	12.376548570988215	12.049048851130289
425	250.1282077326038	250.12820773256314	280.14950776779	239.22990904589784	210.21953498160525	12.136082178735252	12.136082178737478	13.764110369650142	12.389684765649783	12.029170998937364
426	250.23414717203764	250.2341471719971	280.2329277127649	240.9535645975904	210.64510574208788	12.135859260328385	12.135859260330598	13.766843422961653	12.506839987642614	12.000700142397775
427	250.33969459184064	250.3396945918004	280.3143916142724	241.5751852653892	211.0450531042353	12.135756337563025	12.135756337565207	13.769582550762726	12.657693329358633	11.976230230008131
428	250.44522160065833	250.44522160061828	280.39453668632217	241.7461802884618	211.42853085551278	12.136014777500831	12.136014777502984	13.772535442852085	12.682593312629574	11.954214790366573
429	250.5501934980199	250.55019349798008	280.4736907301954	241.90443563707424	211.80489341772568	12.13641128554243	12.136411285544556	13.775592644448961	12.704141218017536	11.93326452933057
430	250.65491363386238	250.65491363381818	280.5520413833185	242.04894291622463	212.1656161900334	12.136983970205941	12.136983970209025	13.778715519624415	12.72196825088894	11.914586169906297
431	250.75650333493508	250.75650333490142	280.62966444021487	239.88922405145743	212.52508807373724	12.137993156653163	12.137993156655325	13.781911633068477	13.227804039044244	11.895929074171947
432	250.85911470151106	250.85911470147286	280.7072504189457	238.50835532114456	212.87190228962342	12.139001526936633	12.139001526939177	13.785288899642866	13.200939190118444	11.878723147621928
433	250.96239718684353	250.9623971868055	280.78421510320044	240.8925216656238	213.20822502554023	12.139999709139818	12.13999970914237	13.788777153511429	12.874790111967512	11.863017642266756
434	251.06578279700273	251.06578279696484	280.85829803847093	240.97829531626806	213.54293219846622	12.141067558198417	12.141067558200925	13.79237833057069	12.854676328604906	11.847907765834547
435	251.1686022912202	251.16860229118242	280.9320201455028	241.0614856036987	213.86846289792928	12.14223301029075	12.142233010293255	13.796028143106183	12.84361580781819	11.83439257485897
436	251.27080674036446	251.2708067403268	281.00335078013836	241.1227801143479	214.1840356447436	12.143460512929611	12.143460512932103	13.799734559620527	12.838711694930396	11.822243091854045
437	251.37241633650467	251.37241633646718	281.08539949841287	241.158025800453	214.47862199458518	12.14464955674297	12.144649556745442	13.803438630459716	12.836435073197475	11.812190232775594
438	251.47282844491465	251.47282844487728	281.16692136814595	241.19960431532542	214.7810082181848	12.14586504333417	12.145865043336629	13.807226224964388	12.847311934968687	11.802470848584013
439	251.57236612351574	251.5723661234785	281.24759305715355	241.2229196382242	215.0736490749874	12.147205032642663	12.147205032645095	13.811104159557383	12.863721203106003	11.793935035500919
440	251.67118109861306	251.67118109857597	281.3279619832915	241.23664507164412	215.35335101006498	12.148677770719582	12.148677770721996	13.815163696910908	12.885396306161304	11.786709547441555
441	251.7692051262785	251.7692051262416	281.40812504746424	241.23655844860502	215.6232132240697	12.150240493977215	12.150240493979604	13.819393142208787	12.913000089659514	11.780311717663487
442	251.8666108809249	251.86661088088806	281.4877048470295	241.18717353333506	215.88559509965887	12.15185284065179	12.151852840654174	13.82371892762139	12.95331248878476	11.774736659192039
443	251.96490783901606	251.96490783897937	281.56654346979434	241.37194306608987	216.14245864136942	12.153608106575001	12.153608106577346	13.82811739149193	12.955560419781795	11.769836505165934
444	252.0648063504279	252.0648063503913	281.6444698619066	241.54701318787102	216.38519419548422	12.155261773540161	12.155261773542513	13.832557818564412	12.959690387137666	11.764297117309834
445	252.16414347321788	252.16414347318147	281.72165192171195	241.71087930302738	216.61402055807642	12.156994277762712	12.156994277765019	13.837061523995159	12.965654784138382	11.757500460975224
446	252.26333092957157	252.2633309295354	281.79784010527345	241.87295985023616	216.83561778045586	12.158796050066423	12.158796050068712	13.841568802640385	12.972393023355647	11.750844111050226
447	252.36183863681083	252.36183863677485	281.86769309704624	242.0288330536436	217.04413509978335	12.160680636427074	12.16068063642934	13.844987404093356	12.98015988373743	11.746953288977931
448	252.4595945697203	252.45959456968444	281.92656728834334	242.17953592626273	217.24817281594744	12.162566290192013	12.162566290194265	13.84632634420374	12.988800379843392	11.743450654130074
449	252.55731179902222	252.55731179898493	281.9851518598889	242.32567824148072	217.45088795960405	12.16446384155605	12.164463841558415	13.847742177729657	12.998189892525337	11.739411323137599
450	252.654492887305	252.65449288726788	282.04336747678747	242.46956200744222	217.64793735500956	12.166413975135415	12.166413975137752	13.849220114258573	13.008037069587553	11.736029353895344
451	252.7491060887759	252.74910608873952	282.1008583221658	242.61211379514666	217.83378869615618	12.168451326918527	12.168451326920724	13.850790462226387	13.018343701940188	11.73364797798045
452	252.84392582961314	252.84392582957935	282.15731487976694	242.75620867927614	218.03792365844131	12.170552420355811	12.170552420357502	13.85247256934692	13.027360600984299	11.728001261391855
453	252.94025632244305	252.94025632240937	282.2129593521328	242.9297642672807	218.23770489198418	12.172707175432702	12.172707175434384	13.854253458201782	13.026217767431994	11.722983142114215
454	253.03589969009127	253.0358996900578	282.2680286917687	243.09737738675574	218.43183394373347	12.174917387206772	12.174917387208422	13.856115154065764	13.025781322290495	11.718337140130147
455	253.13006248553344	253.1300624855025	282.32209453787306	243.2613726980222	218.62812203022352	12.177225490699659	12.17722549070111	13.858093043739995	13.02594359454817	11.714053193281778
456	253.2238505557011	253.22385055567025	282.37496073426104	243.4220029289415	218.82046384620264	12.179426320080845	12.179426320082278	13.860032611752153	13.0264964172909	11.710099079847593
457	253.31735759902847	253.31735759899752	282.42701344329663	243.576827969928	219.00634956729772	12.181841009951583	12.181841009953002	13.861835249376849	13.027602107159616	11.70679011218923
458	253.41022294489457	253.4102229448638	282.47875750973844	243.72771762078074	219.189956843477	12.184406087973567	12.184406087974976	13.863603583836317	13.029258455853865	11.703836926704486
459	253.5025643593841	253.5025643593535	282.52984690361916	243.87531647432996	219.3711352357156	12.187022143047223	12.187022143048612	13.865345977265926	13.031401058664631	11.7012091394902
460	253.5943881086303	253.59438810859993	282.58055256731143	244.01887373223067	219.5479531774889	12.189676660946345	12.189676660947697	13.867146878147615	13.034025493614662	11.69898341904782
461	253.68516389242745	253.68516389239713	282.63087966497056	244.1613285598161	219.72201749792748	12.192390228899006	12.192390228900372	13.869005233718601	13.03697980316051	11.697196632267032
462	253.7745794240453	253.77457942401517	282.6804383534451	244.29893158424068	219.89359100013593	12.195111307179197	12.19511130718053	13.870908628957473	13.040364841903	11.695807059562087
463	253.86057659448238	253.8605765944524	282.7289592073775	244.43942336161075	220.06275283200273	12.197737347364336	12.19773734736565	13.87288707321156	13.043890830787584	11.694801699555411
464	253.9497026412085	253.9497026411786	282.77703960792854	244.57805867903946	220.22957876290786	12.200349761305375	12.200349761306688	13.874904500352491	13.04771508840912	11.6941680975059
465	254.03916414610995	254.0391641460802	282.82406810170085	244.71462391854354	220.3941332527273	12.20298521368305	12.202985213684348	13.877006569342276	13.051901181668391	11.693855680262818
466	254.12820169483632	254.12820169480668	282.87223941939425	244.84844867914805	220.5561860202448	12.205653419982818	12.205653419984099	13.87929354708383	13.056422254264254	11.693862963696139
467	254.2168537684419	254.21685376841234	282.9201509291667	244.9726461888912	220.71623376129125	12.208375365747498	12.208375365748772	13.88165610029549	13.061438453350656	11.694158389887754
468	254.30534026011347	254.30534026008405	282.96763000536447	245.10446303087767	220.8741297844565	12.211116269445071	12.211116269446332	13.884076339584063	13.066532544785106	11.694787533747753
469	254.39341887133634	254.39341887130698	283.01467461083865	245.2390524012548	221.03009030339686	12.213892476697858	12.213892476699037	13.886554978231215	13.071774563051338	11.695718306516124
470	254.4808890964192	254.48088909639074	283.0613746778408	245.37142304387697	221.18407621433082	12.21672746853808	12.21672746853938	13.88907984209156	13.077113230902679	11.696969727752816
471	254.56788636892125	254.5678863688928	283.1077384322411	245.50225040374852	221.3343304820594	12.219609233190573	12.219609233191866	13.891649173710412	13.082711968280718	11.699094765719419
472	254.65442551062569	254.6544255105972	283.1538408352113	245.63356602596102	221.48907285392485	12.222539709447771	12.222539709449052	13.894259830860491	13.088628953928193	11.699476495374624
473	254.74047122018288	254.74047122015457	283.20034931976323	245.7639056095035	221.64907432892335	12.225496420339807	12.225496420341077	13.89682958300081	13.094787117171098	11.697774979106928
474	254.8255064488329	254.82550644880445	283.2465862303681	245.8934180102455	221.80546112394157	12.228422924827543	12.228422924828779	13.899433598770058	13.101102371022952	11.696514103834941
475	254.9101072995867	254.9101072995585	283.2927380480323	246.02211427779937	221.95986890695505	12.231357074250548	12.231357074251747	13.902097710402797	13.107587799683447	11.695619844392874
476	254.9944157610914	254.99441576106324	283.3375019167588	246.15196863904083	222.11370787570732	12.234316138642273	12.234316138643475	13.904583384711612	13.114267576062188	11.694692018881348
477	255.07827646372817	255.0782764637001	283.38278824010746	246.27296618508205	222.2664691863335	12.237274522677172	12.237274522678348	13.907269225480082	13.121182849875002	11.693868337003352
478	255.1614580947522	255.16145809472425	283.430262392508	246.3898604908073	222.41746080810398	12.240198474015038	12.240198474016198	13.910473377211963	13.128288387370167	11.693387486678542
479	255.24353084423828	255.243530844211	283.4774191072181	246.50580863052738	222.56640943639906	12.243263453262063	12.2432634532631	13.913726603516634	13.135548016113002	11.693331461175937
480	255.32433746551527	255.32433746548892	283.5243275235558	246.62048039259406	222.71397375708307	12.246536401690072	12.246536401691051	13.916996059143514	13.142947300984243	11.693455845020601
481	255.40572998491137	255.4057299848846	283.57121184951654	246.73385441631152	222.86163971195361	12.249703877492365	12.2497038774934	13.920200254945442	13.150433206957974	11.693271820836147
482	255.4872650667009	255.48726506667407	283.6179470957926	246.84637533218304	223.00730885974733	12.25286521800184	12.25286521800287	13.923386610774353	13.158095981210918	11.693407384378451
483	255.56863664032903	255.56863664030234	283.66472228462703	246.95768786212102	223.15123114548507	12.256051024724268	12.256051024725258	13.926552302995834	13.165890430857642	11.693868606997759
484	255.65007500464827	255.6500750046217	283.7115259544152	247.06680392906716	223.2908077673589	12.2592651774766	12.259265177477593	13.92961625799529	13.173866839375059	11.695433670131255
485	255.73208700337412	255.7320870033477	283.75921532029986	247.17354201147498	223.42634558872362	12.26250537220038	12.262505372201336	13.932256314219588	13.181971763034387	11.697652496488724
486	255.81395834512736	255.813958345101	283.80306609813783	247.2797099099399	223.56076163790675	12.265789004411102	12.265789004412042	13.93550833645343	13.190114707096187	11.70000437406546
487	255.8957761283222	255.89577612829584	283.8577246531719	247.3847941573497	223.69367626894015	12.26910353338923	12.269103533390197	13.936993917593613	13.198381015710702	11.702625916413407
488	255.97648055286493	255.9764805528387	283.91252493155224	247.48898767028976	223.82536251638624	12.271996438238235	12.271996438239167	13.93844356018192	13.20671767666914	11.705452225935524
489	256.054219462484	256.05421946245804	283.9669420683553	247.59233717667814	223.95512920753364	12.274921973122767	12.27492197312369	13.939942039275483	13.215124813533592	11.708492073760736
490	256.12630155911097	256.12630155908505	284.0209822513982	247.6947840244253	224.08309478606463	12.277797276734955	12.27779727673585	13.941487968249982	13.223563812532351	11.71175645509802
491	256.19804633898286	256.19804633895706	284.0744889183874	247.79617667013449	224.20978287981674	12.280682286432901	12.280682286433805	13.943105488534993	13.231971885627924	11.715226781779856
492	256.2694891022905	256.2694891022648	284.12710314233925	247.89692113450997	224.33528798165608	12.28356748556775	12.283567485568623	13.944845444414407	13.240446495170259	11.718873594685189
493	256.34044331070277	256.34044331067713	284.1795906944267	247.99689186833334	224.4611174940832	12.286470261332546	12.286470261333434	13.946635248097568	13.248983162173062	11.72209957688025
494	256.4112206226532	256.4112206226277	284.23172380844227	248.09607285245252	224.58570647542246	12.28938194352678	12.289381943527639	13.948465352530395	13.2575807264288	11.724878849837333
495	256.4819099640891	256.4819099640636	284.2834681688432	248.19436331265683	224.71538659867724	12.29227470338601	12.292274703386862	13.950329559306061	13.266229452603667	11.726670237187633
496	256.5523522072041	256.5523522071788	284.33487320178546	248.29159534431867	224.8464474063072	12.295176822367482	12.295176822368308	13.952233571171535	13.274846624118707	11.727931315590956
497	256.62136767881105	256.6213676787858	284.3854039325	248.387565027433	224.9781439034735	12.297861908435952	12.297861908436785	13.95426454631882	13.283357345465566	11.72884175362743
498	256.68984624492225	256.68984624489707	284.43552900625787	248.48284580825737	225.10997154285553	12.300524991650018	12.300524991650839	13.956342844793502	13.291923083219261	11.729531893900486
499	256.7580274677767	256.7580274677516	284.485236090951	248.57775725841563	225.24058220474345	12.303200645379235	12.30320064538004	13.958459859492333	13.300580009436363	11.730406324746228

